Structure of optimal control for planetary landing with control and state constraints

This paper studies a vertical powered descent problem in the context of planetary landing, considering glide-slope and thrust pointing constraints and minimizing any final cost. In a first time, it proves the Max-Min-Max or Max-Singular-Max form of the optimal control using the Pontryagin Maximum Principle, and it extends this result to a problem formulation considering the effect of an atmosphere. It also shows that the singular structure does not appear in generic cases. In a second time, it theoretically analyzes the optimal trajectory for a more specific problem formulation to show that there can be at most one contact or boundary interval with the state constraint on each Max or Min arc.

==> contgsc.csv <==
0.000000000000000000e+00,-4.191135948802691136e-01,6.814277735649714174e-01,8.000000099994851732e-01
7.973774652196832236e-01,-4.203004780410803387e-01,6.806963523904002722e-01,8.000000099994728497e-01
1.594754930439366447e+00,-4.215328451856370506e-01,6.799338765121483164e-01,8.000000099994596381e-01
2.392132395659049671e+00,-4.228133466369941029e-01,6.791383437155781300e-01,8.000000099994459823e-01
3.189509860878732894e+00,-4.241448413680606877e-01,6.783075773865079316e-01,8.000000099994316605e-01
3.986887326098416118e+00,-4.255304177965637535e-01,6.774392072569672685e-01,8.000000099994164504e-01
4.784264791318099341e+00,-4.269734170968985665e-01,6.765306475627240745e-01,8.000000099994004632e-01
5.581642256537783453e+00,-4.284774593881443550e-01,6.755790722005048377e-01,8.000000099993835878e-01
6.379019721757465788e+00,-4.300464732167013637e-01,6.745813863966764190e-01,8.000000099993656022e-01
7.176397186977149012e+00,-4.316847288221935530e-01,6.735341943069141912e-01,8.000000099993467284e-01
7.973774652196832236e+00,-4.333968757588348431e-01,6.724337618542095552e-01,8.000000099993266334e-01
8.771152117416516347e+00,-4.351879855441554423e-01,6.712759739756135602e-01,8.000000099993053171e-01
9.568529582636198683e+00,-4.370636001263227821e-01,6.700562852801770219e-01,8.000000099992825575e-01
1.036590704785588279e+01,-4.390297871045764633e-01,6.687696629137146465e-01,8.000000099992582436e-01
1.116328451307556691e+01,-4.410932028098317192e-01,6.674105201701097112e-01,8.000000099992322644e-01
1.196066197829524924e+01,-4.432611645609229600e-01,6.659726390707214616e-01,8.000000099992042868e-01
1.275803944351493158e+01,-4.455417336644810211e-01,6.644490797359327017e-01,8.000000099991744218e-01
1.355541690873461746e+01,-4.479438110333239798e-01,6.628320738735936635e-01,8.000000099991421143e-01
1.435279437395429802e+01,-4.504772476723389873e-01,6.611128990786109272e-01,8.000000099991071423e-01
1.515017183917398214e+01,-4.531529727381425343e-01,6.592817298371729251e-01,8.000000099990691727e-01
1.594754930439366447e+01,-4.559831424394358845e-01,6.573274601060737909e-01,8.000000099990279834e-01
1.674492676961335036e+01,-4.589813137339424087e-01,6.552374910224817439e-01,8.000000099989827973e-01
1.754230423483303269e+01,-4.621626476264169003e-01,6.529974755979025547e-01,8.000000099989330593e-01
1.833968170005271503e+01,-4.655441479192153342e-01,6.505910100334750812e-01,8.000000099988784363e-01
1.913705916527239737e+01,-4.691449425600628387e-01,6.479992583857049349e-01,8.000000099988175961e-01
1.993443663049208325e+01,-4.729866163289637160e-01,6.452004934682531445e-01,8.000000099987497615e-01
2.073181409571176559e+01,-4.770936055766015205e-01,6.421695317560588423e-01,8.000000099986734892e-01
2.152919156093144792e+01,-4.814936681491275294e-01,6.388770331840376571e-01,8.000000099985875579e-01
2.232656902615113381e+01,-4.862184445935492927e-01,6.352886274242695031e-01,8.000000099984890811e-01
2.312394649137081615e+01,-4.913041303126609027e-01,6.313638155098223459e-01,8.000000099983756163e-01
2.392132395659049848e+01,-4.967922825749290228e-01,6.270545781438656707e-01,8.000000099982433888e-01
2.471870142181018082e+01,-5.027307911425916709e-01,6.223035976387117918e-01,8.000000099980874024e-01
2.551607888702986315e+01,-5.091750465238854551e-01,6.170419661530640587e-01,8.000000099978998858e-01
2.631345635224954904e+01,-5.161893448348220392e-01,6.111862042579748744e-01,8.000000099976710688e-01
2.711083381746923493e+01,-5.238485714925859016e-01,6.046343441626460535e-01,8.000000099973848533e-01
2.790821128268891371e+01,-5.322402043260409110e-01,5.972607310833358829e-01,8.000000099970165923e-01
2.870558874790859605e+01,-5.414666637980158903e-01,5.889090489964359243e-01,8.000000099965249856e-01
2.950296621312828194e+01,-5.516480011147711915e-01,5.793828603431526725e-01,8.000000099958347599e-01
3.030034367834796427e+01,-5.629248286668135925e-01,5.684326286043999144e-01,8.000000099947931487e-01
3.109772114356765016e+01,-5.754612111246193429e-01,5.557377173449864483e-01,8.000000099930184572e-01
3.189509860878732894e+01,-5.845259382734837583e-01,5.461954260785092385e-01,8.000000099897379702e-01
3.269247607400701128e+01,-5.816554049632388645e-01,5.492513139306920422e-01,8.000000099859629898e-01
3.348985353922670072e+01,-5.706589660215377613e-01,5.606677808402188434e-01,8.000000099831663380e-01
3.428723100444638305e+01,-5.589451844611942333e-01,5.723463083953500563e-01,8.000000099788396879e-01
3.508460846966606539e+01,-5.464662871777573594e-01,5.842727213661697006e-01,8.000000099715455226e-01
3.588198593488574772e+01,-5.331727634205019051e-01,5.964283865457065126e-01,8.000000099568557177e-01
3.667936340010543006e+01,-5.190137497528043431e-01,6.087895723708940388e-01,8.000000099125016417e-01
3.747674086532511240e+01,-3.672173155205524231e-01,4.527583822540902081e-01,5.829568676321275067e-01
3.827411833054479473e+01,-1.829596109339776400e-01,2.377514980375855791e-01,2.999999900870473635e-01
3.907149579576448417e+01,-1.765600835749764064e-01,2.425418127143839364e-01,2.999999900446363998e-01
3.986887326098416651e+01,-1.697594772176660438e-01,2.473493762130743179e-01,2.999999900303536027e-01
4.066625072620384174e+01,-1.625404227774064625e-01,2.521519481924915373e-01,2.999999900232114269e-01
4.146362819142353118e+01,-1.548872616928176349e-01,2.569239774265290599e-01,2.999999900189448399e-01
4.226100565664321351e+01,-1.467866960730592196e-01,2.616365033125714334e-01,2.999999900161229305e-01
4.305838312186289585e+01,-1.382285160654237455e-01,2.662571526829453639e-01,2.999999900141304687e-01
4.385576058708258529e+01,-1.292063896444675952e-01,2.707502592475911074e-01,2.999999900126594787e-01
4.465313805230226762e+01,-1.197186906912303672e-01,2.750771330119987090e-01,2.999999900115387086e-01
4.545051551752194996e+01,-1.097693307701583521e-01,2.791965043274559077e-01,2.999999900106657402e-01
4.624789298274163230e+01,-9.936854929304668460e-02,2.830651610802375484e-01,2.999999900099756256e-01
4.704527044796130753e+01,-8.853360708238101895e-02,2.866387873659770880e-01,2.999999900094252325e-01
4.784264791318099697e+01,-7.728932139140561042e-02,2.898729977149431813e-01,2.999999900089855842e-01
4.864002537840067930e+01,-6.566837809822168026e-02,2.927245430829649164e-01,2.999999900086358084e-01
4.943740284362036164e+01,-5.371136086743242416e-02,2.951526447768772488e-01,2.999999900083615834e-01
5.023478030884004397e+01,-4.146644885632125993e-02,2.971203924743935354e-01,2.999999900081524173e-01
5.103215777405972631e+01,-2.898875435504352782e-02,2.985961254365900319e-01,2.999999900080012605e-01
5.182953523927941575e+01,-1.633929856620647270e-02,2.995547050658800003e-01,2.999999900079031168e-01
5.262691270449909808e+01,-3.583655024094530017e-03,2.999785849379609237e-01,2.999999900078550996e-01
5.342429016971878042e+01,9.209677900095896569e-03,2.998585930696168744e-01,2.999999900078558213e-01
5.422166763493846986e+01,2.197108591531373584e-02,2.991943605558856634e-01,2.999999900079055037e-01
5.501904510015815220e+01,3.463171991552481399e-02,2.979943589742869992e-01,2.999999900080058124e-01
5.581642256537782742e+01,4.712533188945055435e-02,2.962755425262189601e-01,2.999999900081602444e-01
5.661380003059750976e+01,5.938995310810771949e-02,2.940626250900330585e-01,2.999999900083741289e-01
5.741117749581719210e+01,7.136931910765345610e-02,2.913870523810268010e-01,2.999999900086553484e-01
5.820855496103688154e+01,8.301397237222769843e-02,2.882857512892237906e-01,2.999999900090151161e-01
5.900593242625656387e+01,9.428200514676444988e-02,2.847997498439685526e-01,2.999999900094691418e-01
5.980330989147624621e+01,1.051394368477534813e-01,2.809727617143008005e-01,2.999999900100398520e-01
6.060068735669592854e+01,1.155602489724806836e-01,2.768498200538950793e-01,2.999999900107594986e-01
6.139806482191561088e+01,1.255261223040284313e-01,2.724760294527204252e-01,2.999999900116759322e-01
6.219544228713530032e+01,1.350259351341223102e-01,2.678954849355872914e-01,2.999999900128626495e-01
6.299281975235498265e+01,1.440550871722052484e-01,2.631503864114034252e-01,2.999999900144375009e-01
6.379019721757465788e+01,1.526147128671542785e-01,2.582803581893859945e-01,2.999999900166022693e-01
6.458757468279434022e+01,1.607108417695121416e-01,2.533219677595562880e-01,2.999999900197312108e-01
6.538495214801402255e+01,1.683535542359402004e-01,2.483084267416001412e-01,2.999999900246035911e-01
6.618232961323370489e+01,1.755561700058627661e-01,2.432694497727971583e-01,2.999999900331445923e-01
6.697970707845340144e+01,1.823344963900953020e-01,2.382312436629262231e-01,2.999999900516902018e-01
6.777708454367308377e+01,1.887061530038992019e-01,2.332165986580498340e-01,2.999999901186013451e-01
6.857446200889276611e+01,2.417804415723698586e-01,2.834516176158012324e-01,3.725622115243903409e-01
6.937183947411244844e+01,5.341481392541953532e-01,5.955550195018652904e-01,8.000000099516164642e-01
7.016921693933213078e+01,5.481938917663099486e-01,5.826521028699865878e-01,8.000000099679437371e-01
7.096659440455181311e+01,5.613634294141960357e-01,5.699746626647352876e-01,8.000000099771535922e-01
7.176397186977149545e+01,5.737087988890556822e-01,5.575466169291930507e-01,8.000000099824444710e-01
7.256134933499117778e+01,5.852806797681784357e-01,5.453865985403572036e-01,8.000000099858260993e-01
7.335872680021086012e+01,5.961279773929102355e-01,5.335086227517706892e-01,8.000000099881582338e-01
7.415610426543054245e+01,6.062975353979274118e-01,5.219227093681302332e-01,8.000000099898566530e-01
7.495348173065022479e+01,6.158339468383540183e-01,5.106354530458362406e-01,8.000000099911442897e-01
7.575085919586990713e+01,6.247794450662085275e-01,4.996505388871344544e-01,8.000000099921520391e-01
7.654823666108958946e+01,6.331738578961227937e-01,4.889692031873603684e-01,8.000000099929633901e-01
7.734561412630927180e+01,6.410546109809113213e-01,4.785906410805963462e-01,8.000000099936398490e-01
7.814299159152896834e+01,6.484567685669592185e-01,4.685123640743104056e-01,8.000000099942512488e-01
7.894036905674865068e+01,6.554131018432928224e-01,4.587305112201578439e-01,8.000000099950961285e-01


==> contpgsc.csv <==
0.000000000000000000e+00,-4.215589318981640132e-01,6.799177030612291173e-01,8.000000099994865055e-01
8.116600547832063528e-01,-4.226748597327626977e-01,6.792245423636049662e-01,8.000000099994744041e-01
1.623320109566412706e+00,-4.238339772155065854e-01,6.785018612773469071e-01,8.000000099994616365e-01
2.434980164349618725e+00,-4.250388283274629253e-01,6.777477483644891443e-01,8.000000099994483138e-01
3.246640219132825411e+00,-4.262921597164616161e-01,6.769601247956702483e-01,8.000000099994341030e-01
4.058300273916032097e+00,-4.275969411614873317e-01,6.761367257503547723e-01,8.000000099994193370e-01
4.869960328699237451e+00,-4.289563885501270768e-01,6.752750792981170314e-01,8.000000099994035718e-01
5.681620383482444581e+00,-4.303739897336845699e-01,6.743724823565456772e-01,8.000000099993869185e-01
6.493280438265650822e+00,-4.318535336857237672e-01,6.734259732458679482e-01,8.000000099993693770e-01
7.304940493048857064e+00,-4.333991434626173200e-01,6.724323002688304962e-01,8.000000099993505032e-01
8.116600547832064194e+00,-4.350153135516293124e-01,6.713878856328183709e-01,8.000000099993304081e-01
8.928260602615269548e+00,-4.367069522962295780e-01,6.702887838946983701e-01,8.000000099993093139e-01
9.739920657398474901e+00,-4.384794302135335831e-01,6.691306339411411397e-01,8.000000099992864433e-01
1.055158071218168203e+01,-4.403386351697211043e-01,6.679086033101285791e-01,8.000000099992621294e-01
1.136324076696488916e+01,-4.422910355619210643e-01,6.666173234025207783e-01,8.000000099992359281e-01
1.217490082174809629e+01,-4.443437528767774647e-01,6.652508138124401116e-01,8.000000099992077285e-01
1.298656087653130164e+01,-4.465046452659960363e-01,6.638023936041289597e-01,8.000000099991773084e-01
1.379822093131450700e+01,-4.487824041093623761e-01,6.622645768576574943e-01,8.000000099991444458e-01
1.460988098609771413e+01,-4.511866659407621771e-01,6.606289491657424406e-01,8.000000099991086966e-01
1.542154104088091948e+01,-4.537281426113742300e-01,6.588860209481940400e-01,8.000000099990696167e-01
1.623320109566412839e+01,-4.564187731801601644e-01,6.570250524045189167e-01,8.000000099990269842e-01
1.704486115044733197e+01,-4.592719017852052721e-01,6.550338435752530719e-01,8.000000099989801328e-01
1.785652120523053910e+01,-4.623024866986690240e-01,6.528984812285233419e-01,8.000000099989283964e-01
1.866818126001374623e+01,-4.655273469517057228e-01,6.506030319928580719e-01,8.000000099988709978e-01
1.947984131479694980e+01,-4.689654543952582744e-01,6.481291681308133379e-01,8.000000099988069380e-01
2.029150136958015693e+01,-4.726382809155497688e-01,6.454557083264271800e-01,8.000000099987348845e-01
2.110316142436336406e+01,-4.765702128459289866e-01,6.425580504715754371e-01,8.000000099986535051e-01
2.191482147914657119e+01,-4.807890475276294096e-01,6.394074661553241778e-01,8.000000099985605795e-01
2.272648153392977832e+01,-4.853265906115929451e-01,6.359702166319219918e-01,8.000000099984539981e-01
2.353814158871298190e+01,-4.902193772203587430e-01,6.322064363758183037e-01,8.000000099983299862e-01
2.434980164349619258e+01,-4.955095456639022067e-01,6.280687113310515768e-01,8.000000099981839918e-01
2.516146169827939616e+01,-5.012458991488799587e-01,6.235002522719993445e-01,8.000000099980099089e-01
2.597312175306260329e+01,-5.074851988309094786e-01,6.184325257973015688e-01,8.000000099977985224e-01
2.678478180784580687e+01,-5.142937403060965362e-01,6.127821510765667501e-01,8.000000099975367318e-01
2.759644186262901400e+01,-5.217492741696966307e-01,6.064467914820900196e-01,8.000000099972042200e-01
2.840810191741222468e+01,-5.299433369897955659e-01,5.992996542423066897e-01,8.000000099967676803e-01
2.921976197219542826e+01,-5.389840561292785770e-01,5.911820389967061828e-01,8.000000099961701583e-01
3.003142202697863183e+01,-5.489994678059891831e-01,5.818931176266182170e-01,8.000000099953028521e-01
3.084308208176183896e+01,-5.601413163137245466e-01,5.711757363094294160e-01,8.000000099939316156e-01
3.165474213654504965e+01,-5.656854375622420994e-01,5.656854264664972209e-01,8.000000099916050322e-01
3.246640219132825678e+01,-5.656854375587306860e-01,5.656854264661294041e-01,8.000000099888620042e-01
3.327806224611146035e+01,-5.607939564095191232e-01,5.705349721385110096e-01,8.000000099865831604e-01
3.408972230089466393e+01,-5.497752522217916882e-01,5.811602085634747228e-01,8.000000099831724443e-01
3.490138235567786751e+01,-5.380085678261297133e-01,5.920699256926803544e-01,8.000000099775369522e-01
3.571304241046107819e+01,-5.254375425097153052e-01,6.032540135529173009e-01,8.000000099664701381e-01
3.652470246524428887e+01,-5.120025756952694129e-01,6.146977943488071139e-01,8.000000099349240390e-01
3.733636252002749245e+01,-4.976410571988950649e-01,6.263811881087364419e-01,8.000000091415913062e-01
3.814802257481069603e+01,-1.808578994077827684e-01,2.393541607488592071e-01,2.999999900766438521e-01
3.895968262959389961e+01,-1.747032596974356644e-01,2.438826871138769781e-01,2.999999900379912710e-01
3.977134268437711029e+01,-1.681257743430102092e-01,2.484627095093755178e-01,2.999999900252950380e-01
4.058300273916031387e+01,-1.610996960736350292e-01,2.530748544135582589e-01,2.999999900191019919e-01
4.139466279394352455e+01,-1.535997601172247595e-01,2.576957657805007407e-01,2.999999900154459720e-01
4.220632284872672813e+01,-1.456018601039560378e-01,2.622977169974862188e-01,2.999999900130420616e-01
4.301798290350993881e+01,-1.370838781031985532e-01,2.668482796852865713e-01,2.999999900113490270e-01
4.382964295829314239e+01,-1.280266755309199811e-01,2.713100889361837464e-01,2.999999900100988603e-01
4.464130301307634596e+01,-1.184152413058479486e-01,2.756407528504526416e-01,2.999999900091440130e-01
4.545296306785955665e+01,-1.082399788118974387e-01,2.797929609404751772e-01,2.999999900083969440e-01
4.626462312264276022e+01,-9.749809377806713251e-02,2.837148493017673245e-01,2.999999900078020310e-01
4.707628317742596380e+01,-8.619502172569408482e-02,2.873506781514545971e-01,2.999999900073226922e-01
4.788794323220916738e+01,-7.434580789801645273e-02,2.906418669981178926e-01,2.999999900069338921e-01
4.869960328699238516e+01,-6.197632771909421939e-02,2.935284122643432303e-01,2.999999900066178671e-01
4.951126334177558874e+01,-4.912421639293978320e-02,2.959506806337788842e-01,2.999999900063621272e-01
5.032292339655879232e+01,-3.583936783925891628e-02,2.978515296529074541e-01,2.999999900061573466e-01
5.113458345134199590e+01,-2.218387143170100217e-02,2.991786587507537787e-01,2.999999900059968638e-01
5.194624350612520658e+01,-8.231284205341610205e-03,2.998870453418361892e-01,2.999999900058758495e-01
5.275790356090841016e+01,5.934812586351706151e-03,2.999412809251828516e-01,2.999999900057908064e-01
5.356956361569161373e+01,2.022295401777173679e-02,2.993176007758963642e-01,2.999999900057394586e-01
5.438122367047482442e+01,3.453653118094306140e-02,2.980054060204615496e-01,2.999999900057204738e-01
5.519288372525802799e+01,4.877695574146374835e-02,2.960081123753798282e-01,2.999999900057335189e-01
5.600454378004123868e+01,6.284701620233226760e-02,2.933432231327854911e-01,2.999999900057788160e-01
5.681620383482444936e+01,7.665416347022249721e-02,2.900416060260928020e-01,2.999999900058578639e-01
5.762786388960765294e+01,9.011347026958990702e-02,2.861460404750617026e-01,2.999999900059729940e-01
5.843952394439085651e+01,1.031500510011718885e-01,2.817091780225349229e-01,2.999999900061275926e-01
5.925118399917406009e+01,1.157007972837429260e-01,2.767911116920163117e-01,2.999999900063265446e-01
6.006284405395726367e+01,1.277153661832348963e-01,2.714567723314862957e-01,2.999999900065767888e-01
6.087450410874047435e+01,1.391564383065850563e-01,2.657733614980220538e-01,2.999999900068877068e-01
6.168616416352367793e+01,1.499993291801209883e-01,2.598079968936236606e-01,2.999999900072722325e-01
6.249782421830688151e+01,1.602310820775673106e-01,2.536256973196942544e-01,2.999999900077486292e-01
6.330948427309009929e+01,1.698491915891444659e-01,2.472877799680363031e-01,2.999999900083429316e-01
6.412114432787330998e+01,1.788601072039223416e-01,2.408506924558397599e-01,2.999999900090933314e-01
6.493280438265651355e+01,1.872776503561240646e-01,2.343652612550004843e-01,2.999999900100586148e-01
6.574446443743971713e+01,1.951214531049650369e-01,2.278763097494046208e-01,2.999999900113325957e-01
6.655612449222292071e+01,2.024154977313142589e-01,2.214225830533772255e-01,2.999999900130755348e-01
6.736778454700612428e+01,2.091868085133224420e-01,2.150369111416954582e-01,2.999999900155845833e-01
6.817944460178932786e+01,2.121320293398331336e-01,2.121320252574697696e-01,2.999999900194524893e-01
6.899110465657253144e+01,2.121320293964701065e-01,2.121320252099793691e-01,2.999999900259200936e-01
6.980276471135573502e+01,2.121320294166906539e-01,2.121320252080523827e-01,2.999999900388556351e-01
7.061442476613895280e+01,2.121320294489507652e-01,2.121320252306766463e-01,2.999999900776647577e-01
7.142608482092215638e+01,5.099288660385545846e-01,5.099288558589352149e-01,7.211483109991791984e-01
7.223774487570535996e+01,5.656854376146752683e-01,5.656854263164514673e-01,8.000000099225824668e-01
7.304940493048857775e+01,5.656854376433010367e-01,5.656854263426640550e-01,8.000000099613591154e-01
7.386106498527178132e+01,5.656854376533271278e-01,5.656854263509171199e-01,8.000000099742844428e-01
7.467272504005498490e+01,5.656854376585759292e-01,5.656854263548080075e-01,8.000000099807470511e-01
7.548438509483818848e+01,5.656854376618544178e-01,5.656854263570132435e-01,8.000000099846246160e-01
7.629604514962139206e+01,5.656854376641171633e-01,5.656854263584063514e-01,8.000000099872097703e-01
7.710770520440459563e+01,5.656854376657822758e-01,5.656854263593525944e-01,8.000000099890562932e-01
7.791936525918779921e+01,5.656854376670636952e-01,5.656854263600298305e-01,8.000000099904412965e-01
7.873102531397101700e+01,5.656854376680827690e-01,5.656854263605339828e-01,8.000000099915183238e-01
7.954268536875422058e+01,5.656854376689142150e-01,5.656854263609212286e-01,8.000000099923800789e-01
8.035434542353742415e+01,5.656854376696063280e-01,5.656854263612263178e-01,8.000000099930852926e-01


==> contq0ac.csv <==
0.000000000000000000e+00,-4.852406485917276635e-01,6.360357921952063398e-01,8.000000099994399871e-01
8.212893409931536493e-01,-4.849304828605777162e-01,6.362723023923743115e-01,8.000000099994287739e-01
1.642578681986307299e+00,-4.846108438360719473e-01,6.365157861636718817e-01,8.000000099994167835e-01
2.463868022979460726e+00,-4.842812911047361668e-01,6.367665561922806194e-01,8.000000099994043490e-01
3.285157363972614597e+00,-4.839413565444312115e-01,6.370249441151910608e-01,8.000000099993915814e-01
4.106446704965768468e+00,-4.835905421120976211e-01,6.372913019795048983e-01,8.000000099993780367e-01
4.927736045958921451e+00,-4.832283174162760875e-01,6.375660038349104664e-01,8.000000099993639369e-01
5.749025386952075323e+00,-4.828541170495916357e-01,6.378494474773950262e-01,8.000000099993491709e-01
6.570314727945229194e+00,-4.824673376530700386e-01,6.381420563611934771e-01,8.000000099993337388e-01
7.391604068938382177e+00,-4.820673346803241999e-01,6.384442816981890090e-01,8.000000099993175295e-01
8.212893409931536937e+00,-4.816534188252229454e-01,6.387566047665225177e-01,8.000000099993005431e-01
9.034182750924689032e+00,-4.812248520715310396e-01,6.390795394530992546e-01,8.000000099992826685e-01
9.855472091917842903e+00,-4.807808433170533413e-01,6.394136350580627015e-01,8.000000099992639058e-01
1.067676143291099677e+01,-4.803205435178910521e-01,6.397594793932078749e-01,8.000000099992440328e-01
1.149805077390415065e+01,-4.798430402903280378e-01,6.401177022108447412e-01,8.000000099992231606e-01
1.231934011489730452e+01,-4.793473518984029957e-01,6.404889790048774456e-01,8.000000099992009561e-01
1.314062945589045839e+01,-4.788324205441167325e-01,6.408740352319998168e-01,8.000000099991776414e-01
1.396191879688361226e+01,-4.782971048641557199e-01,6.412736510080634389e-01,8.000000099991528835e-01
1.478320813787676435e+01,-4.777401715215821021e-01,6.416886663430575455e-01,8.000000099991265712e-01
1.560449747886991823e+01,-4.771602857626747185e-01,6.421199869879773425e-01,8.000000099990984825e-01
1.642578681986307387e+01,-4.765560007874055648e-01,6.425685909784448757e-01,8.000000099990685065e-01
1.724707616085622419e+01,-4.759257457561756333e-01,6.430355359736246168e-01,8.000000099990365321e-01
1.806836550184937806e+01,-4.752678122245020398e-01,6.435219675051809807e-01,8.000000099990022262e-01
1.888965484284253193e+01,-4.745803387602291479e-01,6.440291282702756970e-01,8.000000099989655888e-01
1.971094418383568581e+01,-4.738612934531042375e-01,6.445583686255518252e-01,8.000000099989259539e-01
2.053223352482884323e+01,-4.731084539724733085e-01,6.451111584664999121e-01,8.000000099988833213e-01
2.135352286582199355e+01,-4.723193847631492748e-01,6.456891007095439949e-01,8.000000099988371360e-01
2.217481220681514742e+01,-4.714914108893968892e-01,6.462939466338710748e-01,8.000000099987868429e-01
2.299610154780830129e+01,-4.706215879388303547e-01,6.469276133880090818e-01,8.000000099987322200e-01
2.381739088880145516e+01,-4.697066672772403639e-01,6.475922040244026512e-01,8.000000099986722679e-01
2.463868022979460903e+01,-4.687430557960036714e-01,6.482900304962240234e-01,8.000000099986064317e-01
2.545996957078776290e+01,-4.677267691080762013e-01,6.490236401375333308e-01,8.000000099985337121e-01
2.628125891178091678e+01,-4.666533769165869816e-01,6.497958462547068770e-01,8.000000099984529989e-01
2.710254825277406709e+01,-4.655179389885501506e-01,6.506097635889220854e-01,8.000000099983627377e-01
2.792383759376722452e+01,-4.643149297977622325e-01,6.514688495731149054e-01,8.000000099982615964e-01
2.874512693476037839e+01,-4.630381494323774771e-01,6.523769525107969702e-01,8.000000099981470214e-01
2.956641627575352871e+01,-4.616806177628296481e-01,6.533383680597353305e-01,8.000000099980163482e-01
3.038770561674668613e+01,-4.602344480926869874e-01,6.543579057254563791e-01,8.000000099978659129e-01
3.120899495773983645e+01,-4.586906955113715934e-01,6.554409674773152839e-01,8.000000099976904977e-01
3.203028429873298677e+01,-4.570391738546828453e-01,6.565936411192264677e-01,8.000000099974839962e-01
3.285157363972614775e+01,-4.552682334473982517e-01,6.578228117124432783e-01,8.000000099972369716e-01
3.367286298071930162e+01,-4.533644894986560425e-01,6.591362952051122992e-01,8.000000099969361012e-01
3.449415232171244838e+01,-4.513124879283098023e-01,6.605429995348210959e-01,8.000000099965620670e-01
3.531544166270560936e+01,-4.490942912101943962e-01,6.620531199202581707e-01,8.000000099960841160e-01
3.613673100369875613e+01,-4.466889610758416063e-01,6.636783769610912209e-01,8.000000099954518440e-01
3.695802034469191000e+01,-4.440719069687133480e-01,6.654323086779698748e-01,8.000000099945765442e-01
3.777930968568506387e+01,-4.412140579914364258e-01,6.673306309618829424e-01,8.000000099932845776e-01
3.860059902667821774e+01,-4.380808002631828013e-01,6.693916853581819426e-01,8.000000099911861451e-01
3.942188836767137161e+01,-4.284377816403761030e-01,6.756042356624166745e-01,8.000000099887029092e-01
4.024317770866452548e+01,-4.118579859266862653e-01,6.858374555293028640e-01,8.000000099865592906e-01
4.106446704965768646e+01,-3.943693476000010301e-01,6.960408275720629812e-01,8.000000099835329337e-01
4.188575639065084033e+01,-3.759376824259337835e-01,7.061663224046810239e-01,8.000000099789588148e-01
4.270704573164398710e+01,-3.565322220578193146e-01,7.161597521423332946e-01,8.000000099712839541e-01
4.352833507263714097e+01,-3.361267584447175660e-01,7.259606175177848453e-01,8.000000099558480793e-01
4.434962441363029484e+01,-3.147009174639948670e-01,7.355021063207612952e-01,8.000000099093478312e-01
4.517091375462344160e+01,-1.465922789836782425e-01,3.735571728245524747e-01,4.012907395222335416e-01
4.599220309561660258e+01,-1.007790533447614489e-01,2.825660568160094366e-01,2.999999900960240717e-01
4.681349243660975645e+01,-9.158041285248605390e-02,2.856799293116341620e-01,2.999999900495533001e-01
4.763478177760291032e+01,-8.200114785970374909e-02,2.885754767304236634e-01,2.999999900341669967e-01
4.845607111859606420e+01,-7.205262298536478649e-02,2.912188413150263444e-01,2.999999900265625241e-01
4.927736045958921807e+01,-6.175150422022496893e-02,2.935757921556004235e-01,2.999999900220811089e-01
5.009864980058236483e+01,-5.112008001508618754e-02,2.956124683276299403e-01,2.999999900191712143e-01
5.091993914157552581e+01,-4.018643305702806340e-02,2.972962236700207317e-01,2.999999900171698153e-01
5.174122848256867968e+01,-2.898442767301333614e-02,2.985965454621271609e-01,2.999999900157470090e-01
5.256251782356183355e+01,-1.755348449673033856e-02,2.994860083390480376e-01,2.999999900147219956e-01
5.338380716455498032e+01,-5.938124882338670363e-03,2.999412153760716016e-01,2.999999900139885267e-01
5.420509650554813419e+01,5.812717881235494530e-03,2.999436719101146176e-01,2.999999900134819875e-01
5.502638584654129517e+01,1.764660631912278246e-02,2.994805357503486087e-01,2.999999900131630759e-01
5.584767518753444904e+01,2.950869318727989549e-02,2.985451909413118221e-01,2.999999900130087549e-01
5.666896452852760291e+01,4.134295348667659659e-02,2.971376014657247655e-01,2.999999900130088104e-01
5.749025386952075678e+01,5.309349175635241780e-02,2.952644156362497774e-01,2.999999900131630204e-01
5.831154321051390355e+01,6.470585452369820301e-02,2.929388099901535925e-01,2.999999900134819875e-01
5.913283255150705742e+01,7.612827663779829501e-02,2.901800811643557299e-01,2.999999900139885267e-01
5.995412189250021839e+01,8.731279594441627989e-02,2.870130130729302009e-01,2.999999900147219956e-01
6.077541123349337227e+01,9.821618258395758971e-02,2.834670624395063676e-01,2.999999900157470090e-01
6.159670057448651903e+01,1.088006454409795043e-01,2.795754165908158062e-01,2.999999900171697598e-01
6.241798991547967290e+01,1.190342967447612366e-01,2.753739824492919541e-01,2.999999900191712143e-01
6.323927925647282677e+01,1.288913741990348749e-01,2.709003648397932951e-01,2.999999900220811089e-01
6.406056859746597354e+01,1.383522362729278088e-01,2.661928863328574812e-01,2.999999900265625241e-01
6.488185793845913452e+01,1.474031589561018429e-01,2.612896912437657759e-01,2.999999900341669967e-01
6.570314727945229549e+01,1.560359706193287788e-01,2.562279647162191698e-01,2.999999900495533001e-01
6.652443662044544226e+01,1.642475655701000903e-01,2.510432856339923080e-01,2.999999900960241273e-01
6.734572596143860324e+01,2.774152727697821730e-01,3.963053385387153571e-01,4.837531962894079385e-01
6.816701530243175000e+01,4.784441978499274772e-01,6.411639146105276854e-01,8.000000099093478312e-01
6.898830464342489677e+01,4.970341624193194696e-01,6.268628696273871315e-01,8.000000099558480793e-01
6.980959398441805774e+01,5.145713770324938929e-01,6.125490297869529144e-01,8.000000099712838431e-01
7.063088332541121872e+01,5.310913192122929116e-01,5.982825641982896236e-01,8.000000099789588148e-01
7.145217266640436549e+01,5.466336568475009816e-01,5.841161367187017728e-01,8.000000099835327116e-01
7.227346200739751225e+01,5.612410104603867689e-01,5.700952062207670368e-01,8.000000099865591796e-01
7.309475134839067323e+01,5.749578765896886656e-01,5.562584436477358008e-01,8.000000099887030203e-01
7.391604068938381999e+01,5.878297122564422050e-01,5.426382269735364750e-01,8.000000099902967454e-01
7.473733003037698097e+01,5.999021736222548418e-01,5.292611813365251106e-01,8.000000099915249852e-01
7.555861937137012774e+01,6.112204973546823128e-01,5.161487378668015991e-01,8.000000099924983177e-01
7.637990871236328871e+01,6.218290104932925333e-01,5.033176906270948603e-01,8.000000099932870201e-01
7.720119805335643548e+01,6.317707533592825664e-01,4.907807363682333834e-01,8.000000099939379439e-01
7.802248739434959646e+01,6.410871998922946791e-01,4.785469863299008364e-01,8.000000099944832854e-01
7.884377673534274322e+01,6.498180604001467797e-01,4.666224430625954822e-01,8.000000099949461374e-01
7.966506607633590420e+01,6.580011527989165776e-01,4.550104382405377734e-01,8.000000099953432642e-01
8.048635541732905097e+01,6.656723297882529700e-01,4.437120297528336366e-01,8.000000099956874333e-01
8.130764475832221194e+01,6.728654508656582989e-01,4.327263581351796229e-01,8.000000099959883038e-01


==> contq0pac.csv <==
0.000000000000000000e+00,-4.892632981459429931e-01,6.329466336796940595e-01,8.000000099994390990e-01
8.382362890081790363e-01,-4.887746278597811522e-01,6.333240711986375393e-01,8.000000099994276637e-01
1.676472578016358073e+00,-4.882708235548887665e-01,6.337125680181007192e-01,8.000000099994157843e-01
2.514708867024537220e+00,-4.877511724269803506e-01,6.341126160195451611e-01,8.000000099994030167e-01
3.352945156032716145e+00,-4.872149162771949871e-01,6.345247365989996613e-01,8.000000099993899161e-01
4.191181445040895071e+00,-4.866612478467133296e-01,6.349494829065396306e-01,8.000000099993763714e-01
5.029417734049074440e+00,-4.860893067910610488e-01,6.353874422919962850e-01,8.000000099993619385e-01
5.867654023057253809e+00,-4.854981752521644878e-01,6.358392389792987265e-01,8.000000099993469505e-01
6.705890312065432290e+00,-4.848868729805689837e-01,6.363055369946545303e-01,8.000000099993311853e-01
7.544126601073610772e+00,-4.842543519536900987e-01,6.367870433769953209e-01,8.000000099993147540e-01
8.382362890081790141e+00,-4.835994904284173224e-01,6.372845117027802209e-01,8.000000099992973235e-01
9.220599179089969510e+00,-4.829210863576192669e-01,6.377987459614699040e-01,8.000000099992792268e-01
1.005883546809814888e+01,-4.822178500899189646e-01,6.383306048228241103e-01,8.000000099992599090e-01
1.089707175710632647e+01,-4.814883962602323764e-01,6.388810063427563524e-01,8.000000099992397029e-01
1.173530804611450762e+01,-4.807312347646978679e-01,6.394509331609097291e-01,8.000000099992182756e-01
1.257354433512268699e+01,-4.799447606973772928e-01,6.400414382505639210e-01,8.000000099991956271e-01
1.341178062413086458e+01,-4.791272431070193183e-01,6.406536512901038760e-01,8.000000099991716462e-01
1.425001691313904217e+01,-4.782768124096976048e-01,6.412887857352981280e-01,8.000000099991463332e-01
1.508825320214722154e+01,-4.773914462665605485e-01,6.419481466832913652e-01,8.000000099991192437e-01
1.592648949115540269e+01,-4.764689537044392575e-01,6.426331396328248680e-01,8.000000099990904889e-01
1.676472578016358028e+01,-4.755069572196122807e-01,6.433452802611062671e-01,8.000000099990596247e-01
1.760296206917175965e+01,-4.745028725603478992e-01,6.440862053564112566e-01,8.000000099990267621e-01
1.844119835817993902e+01,-4.734538858303585784e-01,6.448576850674265781e-01,8.000000099989914570e-01
1.927943464718811839e+01,-4.723569274910410232e-01,6.456616366561894749e-01,8.000000099989535984e-01
2.011767093619629776e+01,-4.712086427628742191e-01,6.465001399720115005e-01,8.000000099989127422e-01
2.095590722520447713e+01,-4.700053578325319448e-01,6.473754548999393066e-01,8.000000099988685553e-01
2.179414351421265295e+01,-4.687430411582188539e-01,6.482900410802692193e-01,8.000000099988203717e-01
2.263237980322083231e+01,-4.674172590265372462e-01,6.492465802467874969e-01,8.000000099987683022e-01
2.347061609222901524e+01,-4.660231243435219439e-01,6.502480015925004020e-01,8.000000099987112367e-01
2.430885238123719461e+01,-4.645552374322838296e-01,6.512975106447685958e-01,8.000000099986487312e-01
2.514708867024537398e+01,-4.630076173495799585e-01,6.523986222195697904e-01,8.000000099985800084e-01
2.598532495925354979e+01,-4.613736219101031155e-01,6.535551981303179270e-01,8.000000099985036250e-01
2.682356124826172916e+01,-4.596458542028211136e-01,6.547714904542110137e-01,8.000000099984186930e-01
2.766179753726990853e+01,-4.578160528752451830e-01,6.560521913133500194e-01,8.000000099983235469e-01
2.850003382627808435e+01,-4.558749628186873348e-01,6.574024903148806276e-01,8.000000099982164103e-01
2.933827011528626372e+01,-4.538121820699625997e-01,6.588281410215035550e-01,8.000000099980943968e-01
3.017650640429444309e+01,-4.516159796985080854e-01,6.603355380998998658e-01,8.000000099979547308e-01
3.101474269330262601e+01,-4.492730780995426443e-01,6.619318071307883633e-01,8.000000099977929713e-01
3.185297898231080538e+01,-4.467683913644860394e-01,6.636249094735332532e-01,8.000000099976035672e-01
3.269121527131898119e+01,-4.440847091133732216e-01,6.654237650756822386e-01,8.000000099973787471e-01
3.352945156032716056e+01,-4.412023121623995792e-01,6.673383967208273981e-01,8.000000099971074086e-01
3.436768784933533993e+01,-4.380985024006113226e-01,6.693800999351411374e-01,8.000000099967736755e-01
3.520592413834351930e+01,-4.347470238934669773e-01,6.715616436411021573e-01,8.000000099963533451e-01
3.604416042735169867e+01,-4.311173449915545186e-01,6.738975076676904097e-01,8.000000099958073374e-01
3.688239671635987804e+01,-4.271737613438156278e-01,6.764041643954366023e-01,8.000000099950699273e-01
3.772063300536805741e+01,-4.228742660964372457e-01,6.791004130935496264e-01,8.000000099940187681e-01
3.855886929437623678e+01,-4.181691145799911191e-01,6.820077767879384467e-01,8.000000099924000629e-01
3.939710558338441615e+01,-4.079417275960129374e-01,6.881740789006808301e-01,8.000000099905125728e-01
4.023534187239259552e+01,-3.918589975392750557e-01,6.974571972741570036e-01,8.000000099887548677e-01
4.107357816140077489e+01,-3.748386169320582773e-01,7.067503287827369141e-01,8.000000099862780711e-01
4.191181445040895426e+01,-3.568337239445074638e-01,7.160095735588731802e-01,8.000000099825401723e-01
4.275005073941713363e+01,-3.377990389153424089e-01,7.251839940800641759e-01,8.000000099762771821e-01
4.358828702842530589e+01,-3.176920130312613777e-01,7.342150916441712027e-01,8.000000099636961348e-01
4.442652331743349237e+01,-2.964741950008782934e-01,7.430363837524432968e-01,8.000000099258293140e-01
4.526475960644166463e+01,-2.154579735432084753e-01,5.907510042027562802e-01,6.288154636536150699e-01
4.610299589544985110e+01,-9.396848004285246470e-02,2.849033499365550282e-01,2.999999900777249873e-01
4.694123218445803047e+01,-8.470043356816185642e-02,2.877947716295259917e-01,2.999999900398758745e-01
4.777946847346620274e+01,-7.498661597860452332e-02,2.904771960765112349e-01,2.999999900273242481e-01
4.861770476247438921e+01,-6.483067895545678583e-02,2.929112102307396270e-01,2.999999900211032799e-01
4.945594105148256148e+01,-5.424229689983942060e-02,2.950555324637754162e-01,2.999999900174204481e-01
5.029417734049074795e+01,-4.323793007337008165e-02,2.968677742901336680e-01,2.999999900150121523e-01
5.113241362949892022e+01,-3.184146828296247761e-02,2.983054054246888076e-01,2.999999900133379360e-01
5.197064991850709958e+01,-2.008468855408275869e-02,2.993269104056008878e-01,2.999999900121283480e-01
5.280888620751527185e+01,-8.007458491583043653e-03,2.998931053146212666e-01,2.999999900112347295e-01
5.364712249652345832e+01,4.342377491796245784e-03,2.999685612927797118e-01,2.999999900105688178e-01
5.448535878553164480e+01,1.690947774202996093e-02,2.995230601615466171e-01,2.999999900100759898e-01
5.532359507453981706e+01,2.963187422274613306e-02,2.985329898618911404e-01,2.999999900097209404e-01
5.616183136354799643e+01,4.244222923071340470e-02,2.969825772391645469e-01,2.999999900094810767e-01
5.700006765255616870e+01,5.526943684001150298e-02,2.948648560900290483e-01,2.999999900093424654e-01
5.783830394156435517e+01,6.804049204775555748e-02,2.921822812004141734e-01,2.999999900092974459e-01
5.867654023057252743e+01,8.068251988454891444e-02,2.889469241758520490e-01,2.999999900093435201e-01
5.951477651958071391e+01,9.312483640179108901e-02,2.851802217034514753e-01,2.999999900094832972e-01
6.035301280858888617e+01,1.053009072116313782e-01,2.809122869264392142e-01,2.999999900097243266e-01
6.119124909759706554e+01,1.171500785285678747e-01,2.761808340685483754e-01,2.999999900100809302e-01
6.202948538660525202e+01,1.286189790787546083e-01,2.710297995185849684e-01,2.999999900105756456e-01
6.286772167561342428e+01,1.396625249725176598e-01,2.655077647170555055e-01,2.999999900112438889e-01
6.370595796462161076e+01,1.502444982820236308e-01,2.596662949696542655e-01,2.999999900121406715e-01
6.454419425362978302e+01,1.603377078936325806e-01,2.535583038187254057e-01,2.999999900133547004e-01
6.538243054263796239e+01,1.699237733133492356e-01,2.472365370894339109e-01,2.999999900150357446e-01
6.622066683164614176e+01,1.789925952490147298e-01,2.407522478742318561e-01,2.999999900174551426e-01
6.705890312065432113e+01,1.875415896923700310e-01,2.341541076905420127e-01,2.999999900211585135e-01
6.789713940966250050e+01,1.955747653817364318e-01,2.274873736327645835e-01,2.999999900274236131e-01
6.873537569867067987e+01,2.031017197260784057e-01,2.207933093831660754e-01,2.999999900401015274e-01
6.957361198767885924e+01,2.101366179054436900e-01,2.141088411589850415e-01,2.999999900786363694e-01
7.041184827668703861e+01,4.323929421447524346e-01,4.323929335951260389e-01,6.114959570100151343e-01
7.125008456569521798e+01,5.656854376014004426e-01,5.656854263282510287e-01,8.000000099215393012e-01
7.208832085470339734e+01,5.656854376366423631e-01,5.656854263484891732e-01,8.000000099607696979e-01
7.292655714371157671e+01,5.656854376493394287e-01,5.656854263542854255e-01,8.000000099738464598e-01
7.376479343271975608e+01,5.656854376559460329e-01,5.656854263569256469e-01,8.000000099803848963e-01
7.460302972172793545e+01,5.656854376600077838e-01,5.656854263584120135e-01,8.000000099843079804e-01
7.544126601073611482e+01,5.656854376627605818e-01,5.656854263593578125e-01,8.000000099869233328e-01
7.627950229974429419e+01,5.656854376647504345e-01,5.656854263600098465e-01,8.000000099887915050e-01
7.711773858875247356e+01,5.656854376662563411e-01,5.656854263604852440e-01,8.000000099901923845e-01
7.795597487776065293e+01,5.656854376674359530e-01,5.656854263608468436e-01,8.000000099912821794e-01
7.879421116676883230e+01,5.656854376683849717e-01,5.656854263611307276e-01,8.000000099921540375e-01
7.963244745577699746e+01,5.656854376691651254e-01,5.656854263613593226e-01,8.000000099928672448e-01
8.047068374478519104e+01,5.656854376698177145e-01,5.656854263615473943e-01,8.000000099934617692e-01
8.130892003379337041e+01,5.656854376703718268e-01,5.656854263617044909e-01,8.000000099939645892e-01
8.214715632280154978e+01,5.656854376708481125e-01,5.656854263618378287e-01,8.000000099943956888e-01
8.298539261180971494e+01,5.656854376712618926e-01,5.656854263619525147e-01,8.000000099947693899e-01


==> contq0wc.csv <==
0.000000000000000000e+00,-5.926995207324173842e-01,5.373148928906548161e-01,8.000000099990830504e-01
7.809113206984759081e-01,-5.904181706858981915e-01,5.398207107201637989e-01,8.000000099990657310e-01
1.561822641396951816e+00,-5.880700232930939908e-01,5.423777868815575776e-01,8.000000099990477453e-01
2.342733962095428168e+00,-5.856523221176167526e-01,5.449874985691777196e-01,8.000000099990288716e-01
3.123645282793903633e+00,-5.831621677157673433e-01,5.476512596018219270e-01,8.000000099990092206e-01
3.904556603492379541e+00,-5.805965089383532396e-01,5.503705204741430324e-01,8.000000099989889035e-01
4.685467924190856337e+00,-5.779521336472767112e-01,5.531467682368839123e-01,8.000000099989678093e-01
5.466379244889330913e+00,-5.752256588063077158e-01,5.559815261761514860e-01,8.000000099989458269e-01
6.247290565587807265e+00,-5.724135199029547483e-01,5.588763532576651594e-01,8.000000099989229563e-01
7.028201886286283617e+00,-5.695119596557883801e-01,5.618328432970631781e-01,8.000000099988990865e-01
7.809113206984759081e+00,-5.665170159589901777e-01,5.648526238118402043e-01,8.000000099988743285e-01
8.590024527683235434e+00,-5.634245090133204181e-01,5.679373545042236682e-01,8.000000099988482383e-01
9.370935848381712674e+00,-5.602300275901864746e-01,5.710887253171899047e-01,8.000000099988210378e-01
1.015184716908018814e+01,-5.569289143730814517e-01,5.743084539977533209e-01,8.000000099987927271e-01
1.093275848977866183e+01,-5.535162503184586358e-01,5.775982830925093792e-01,8.000000099987631952e-01
1.171366981047713907e+01,-5.499868379761825299e-01,5.809599762900466979e-01,8.000000099987319979e-01
1.249458113117561453e+01,-5.463351837081825702e-01,5.843953140130961899e-01,8.000000099986992463e-01
1.327549245187409177e+01,-5.425554787429849313e-01,5.879060881499992286e-01,8.000000099986650515e-01
1.405640377257256723e+01,-5.386415790035870010e-01,5.914940958000588500e-01,8.000000099986290802e-01
1.483731509327104092e+01,-5.345869836469089309e-01,5.951611318903861081e-01,8.000000099985912216e-01
1.561822641396951816e+01,-5.303848122550771649e-01,5.989089805027377755e-01,8.000000099985512536e-01
1.639913773466799540e+01,-5.260277806224188391e-01,6.027394047273393340e-01,8.000000099985092872e-01
1.718004905536647087e+01,-5.215081750876867650e-01,6.066541348365265263e-01,8.000000099984648783e-01
1.796096037606494633e+01,-5.168178253692056190e-01,6.106548545439675069e-01,8.000000099984179158e-01
1.874187169676342535e+01,-5.119480758719359148e-01,6.147431850849685020e-01,8.000000099983682889e-01
1.952278301746189726e+01,-5.068897554506465175e-01,6.189206668196568506e-01,8.000000099983155533e-01
2.030369433816037628e+01,-5.016331456333487093e-01,6.231887380234073515e-01,8.000000099982595980e-01
2.108460565885884819e+01,-4.961679473349329683e-01,6.275487104875279165e-01,8.000000099981998680e-01
2.186551697955732365e+01,-4.904832461238516350e-01,6.320017415077491263e-01,8.000000099981364743e-01
2.264642830025579912e+01,-4.845674761461659652e-01,6.365488017883978999e-01,8.000000099980687507e-01
2.342733962095427813e+01,-4.784083828631405244e-01,6.411906387363037751e-01,8.000000099979964752e-01
2.420825094165275360e+01,-4.719929848228496816e-01,6.459277345606762033e-01,8.000000099979187596e-01
2.498916226235122906e+01,-4.653075347654045402e-01,6.507602585338772005e-01,8.000000099978354928e-01
2.577007358304970808e+01,-4.583374804581805129e-01,6.556880127039387274e-01,8.000000099977457868e-01
2.655098490374818354e+01,-4.510674257750320049e-01,6.607103702840789738e-01,8.000000099976491974e-01
2.733189622444665901e+01,-4.434810926755203830e-01,6.658262058791302174e-01,8.000000099975445034e-01
2.811280754514513447e+01,-4.355612849106820228e-01,6.710338166462593845e-01,8.000000099974311496e-01
2.889371886584360993e+01,-4.272898544852561376e-01,6.763308334311407544e-01,8.000000099973079148e-01
2.967463018654208184e+01,-4.186476721472816576e-01,6.817141208755614912e-01,8.000000099971733558e-01
3.045554150724056086e+01,-4.096146034594880248e-01,6.871796654645481173e-01,8.000000099970261402e-01
3.123645282793903633e+01,-4.001694923377857038e-01,6.927224504786184678e-01,8.000000099968643807e-01
3.201736414863751179e+01,-3.902901543248930571e-01,6.983363168500897888e-01,8.000000099966860789e-01
3.279827546933599081e+01,-3.799533823052754222e-01,7.040138090045984232e-01,8.000000099964886813e-01
3.357918679003446272e+01,-3.691349678631126729e-01,7.097460049163568652e-01,8.000000099962689681e-01
3.436009811073294173e+01,-3.578097420373531623e-01,7.155223298380005703e-01,8.000000099960234978e-01
3.514100943143142075e+01,-3.459516398326004105e-01,7.213303535068593675e-01,8.000000099957473854e-01
3.592192075212989266e+01,-3.335337934916570712e-01,7.271555711068720118e-01,8.000000099954353017e-01
3.670283207282837168e+01,-3.205286602073801894e-01,7.329811689107638140e-01,8.000000099950798083e-01
3.748374339352685070e+01,-3.069081906203046106e-01,7.387877763753580851e-01,8.000000099946720233e-01
3.826465471422531550e+01,-2.926440450732396559e-01,7.445532075506036129e-01,8.000000099942002896e-01
3.904556603492379452e+01,-2.777078651172211199e-01,7.502521960260255529e-01,8.000000099936490638e-01
3.982647735562227354e+01,-2.620716081072594905e-01,7.558561293082641797e-01,8.000000099929975850e-01
4.060738867632075255e+01,-2.457079527906200489e-01,7.613327905213275182e-01,8.000000099922180974e-01
4.138829999701922446e+01,-2.285907834489079860e-01,7.666461176502807895e-01,8.000000099912709661e-01
4.216921131771769637e+01,-2.106957592564414894e-01,7.717559931840566323e-01,8.000000099900986816e-01
4.295012263841617539e+01,-1.920009738871072125e-01,7.766180798875254032e-01,8.000000099886152016e-01
4.373103395911464730e+01,-1.724877078512651041e-01,7.811837214246801775e-01,8.000000099866847458e-01
4.451194527981313342e+01,-1.521412723845784187e-01,7.853999294701590195e-01,8.000000099840807177e-01
4.529285660051159823e+01,-1.309519387768900978e-01,7.892094815061497792e-01,8.000000099803949993e-01
4.607376792121008435e+01,-1.089159407140312952e-01,7.925511553319910529e-01,8.000000099748100224e-01
4.685467924190855626e+01,-8.603652950343562700e-02,7.953601269460720546e-01,8.000000099654170915e-01
4.763559056260703528e+01,-6.232505311576534007e-02,7.975685573469523115e-01,8.000000099464884551e-01
4.841650188330550719e+01,-3.780202016365484530e-02,7.991063903495316811e-01,8.000000098911945745e-01
4.919741320400398621e+01,-9.183013872156791518e-03,5.877305176348542881e-01,5.878022534008439104e-01
4.997832452470245812e+01,5.079375002591084154e-03,2.999569869514196463e-01,2.999999901189849827e-01
5.075923584540093003e+01,1.510269157440881881e-02,2.996195967295316454e-01,2.999999900619312876e-01
5.154014716609941615e+01,2.535856495209193665e-02,2.989263073224417977e-01,2.999999900431004618e-01
5.232105848679788096e+01,3.581779939520198658e-02,2.978541241393076744e-01,2.999999900338481962e-01
5.310196980749636708e+01,4.644670879769758481e-02,2.963826871781343741e-01,2.999999900284497922e-01
5.388288112819483899e+01,5.720738931615136635e-02,2.944950061081360038e-01,2.999999900250011065e-01
5.466379244889331801e+01,6.805816719671708981e-02,2.921781646383563857e-01,2.999999900226911764e-01
5.544470376959178992e+01,7.895422171956378854e-02,2.894239535445020106e-01,2.999999900211199888e-01
5.622561509029026894e+01,8.984837094957487391e-02,2.862293909607311893e-01,2.999999900200723824e-01
5.700652641098874085e+01,1.006919950874359954e-01,2.825970915224860769e-01,2.999999900194275093e-01
5.778743773168721987e+01,1.114360600693019426e-01,2.785354529098635901e-01,2.999999900191197000e-01
5.856834905238569888e+01,1.220321941864502407e-01,2.740586389689484981e-01,2.999999900191197555e-01
5.934926037308416369e+01,1.324337642645344315e-01,2.691863519838669783e-01,2.999999900194275093e-01
6.013017169378264981e+01,1.425968963289974134e-01,2.639434014507289761e-01,2.999999900200723268e-01
6.091108301448112172e+01,1.524813890586438347e-01,2.583590911956042957e-01,2.999999900211199888e-01
6.169199433517960074e+01,1.620514763665383273e-01,2.524664592001084618e-01,2.999999900226911209e-01
6.247290565587807265e+01,1.712764071679775957e-01,2.463014136431821155e-01,2.999999900250011065e-01
6.325381697657655167e+01,1.801308243437782786e-01,2.399018135369152815e-01,2.999999900284497922e-01
6.403472829727502358e+01,1.885949394121913536e-01,2.333065426609826631e-01,2.999999900338482517e-01
6.481563961797350260e+01,1.966545128821002575e-01,2.265546216455631423e-01,2.999999900431005173e-01
6.559655093867198161e+01,2.043006613848470099e-01,2.196843958838974042e-01,2.999999900619312876e-01
6.637746225937046063e+01,2.115295206584765497e-01,2.127328276533414220e-01,2.999999901189850382e-01
6.715837358006892543e+01,4.129046354109032757e-01,3.890638396036715241e-01,5.673278674901863772e-01
6.793928490076740445e+01,5.993126888705221367e-01,5.299285959275900071e-01,8.000000098893763623e-01
6.872019622146588347e+01,6.153043181762528624e-01,5.112735197015758626e-01,8.000000099464881220e-01
6.950110754216436248e+01,6.302494153992495018e-01,4.927328792901603527e-01,8.000000099654170915e-01
7.028201886286284150e+01,6.441839151450415857e-01,4.743702134705573004e-01,8.000000099748101334e-01
7.106293018356130631e+01,6.571485478891853083e-01,4.562409472808936495e-01,8.000000099803949993e-01
7.184384150425978532e+01,6.691875262785302869e-01,4.383925987602331209e-01,8.000000099840808288e-01
7.262475282495826434e+01,6.803473722264788970e-01,4.208651435830966792e-01,8.000000099866846348e-01
7.340566414565674336e+01,6.906758960648241574e-01,4.036914943082607898e-01,8.000000099886152016e-01
7.418657546635520816e+01,7.002213296976318446e-01,3.868980555917003739e-01,8.000000099900987927e-01
7.496748678705370139e+01,7.090316086736471179e-01,3.705053223473230295e-01,8.000000099912708551e-01
7.574839810775216620e+01,7.171537931781429842e-01,3.545284938023327004e-01,8.000000099922183194e-01
7.652930942845063100e+01,7.246336148552603440e-01,3.389780821979417880e-01,8.000000099929975850e-01
7.731022074914912423e+01,7.315151347681195793e-01,3.238605002080653383e-01,8.000000099936489528e-01


==> contwc.csv <==
0.000000000000000000e+00,-6.124911898796884246e-01,5.146402222112140823e-01,8.000000099986526170e-01
7.289653405633821359e-01,-6.102088489939300198e-01,5.173443501260122090e-01,8.000000099986266378e-01
1.457930681126764272e+00,-6.078572992099855465e-01,5.201052968341141058e-01,8.000000099985998814e-01
2.186896021690146075e+00,-6.054336004344282873e-01,5.229246326792417188e-01,8.000000099985716817e-01
2.915861362253528544e+00,-6.029346562462719605e-01,5.258039713570619167e-01,8.000000099985425939e-01
3.644826702816910569e+00,-6.003572041943582294e-01,5.287449700654873741e-01,8.000000099985120627e-01
4.373792043380292149e+00,-5.976978054323399681e-01,5.317493294579066498e-01,8.000000099984804214e-01
5.102757383943674618e+00,-5.949528336451366251e-01,5.348187933638252067e-01,8.000000099984471147e-01
5.831722724507057087e+00,-5.921184632179716800e-01,5.379551482362143755e-01,8.000000099984123647e-01
6.560688065070438668e+00,-5.891906565963123121e-01,5.411602222789551053e-01,8.000000099983760604e-01
7.289653405633821137e+00,-5.861651507822495111e-01,5.444358842010359467e-01,8.000000099983380908e-01
8.018618746197203606e+00,-5.830374429101402578e-01,5.477840415365186066e-01,8.000000099982983448e-01
8.747584086760584299e+00,-5.798027748417448057e-01,5.512066384605900371e-01,8.000000099982566004e-01
9.476549427323966768e+00,-5.764561167187158830e-01,5.547056530221396997e-01,8.000000099982125246e-01
1.020551476788734924e+01,-5.729921494082518274e-01,5.582830937020912820e-01,8.000000099981664503e-01
1.093448010845073171e+01,-5.694052457761211716e-01,5.619409951940003145e-01,8.000000099981177115e-01
1.166344544901411417e+01,-5.656894507203021893e-01,5.656814132890255475e-01,8.000000099980665302e-01
1.239241078957749487e+01,-5.618384598983319211e-01,5.695064187310713288e-01,8.000000099980123514e-01
1.312137613014087734e+01,-5.578455970824149901e-01,5.734180898894735146e-01,8.000000099979551749e-01
1.385034147070425981e+01,-5.537037900786742073e-01,5.774185040758074150e-01,8.000000099978947787e-01
1.457930681126764227e+01,-5.494055451510707622e-01,5.815097273079649076e-01,8.000000099978304968e-01
1.530827215183102297e+01,-5.449429198968949173e-01,5.856938022983224634e-01,8.000000099977624402e-01
1.603723749239440721e+01,-5.403074945299355392e-01,5.899727344132843498e-01,8.000000099976899426e-01
1.676620283295778790e+01,-5.354903415401471856e-01,5.943484753184760105e-01,8.000000099976127821e-01
1.749516817352116860e+01,-5.304819937156798337e-01,5.988229039870519577e-01,8.000000099975302925e-01
1.822413351408455284e+01,-5.252724105355033313e-01,6.033978047077478424e-01,8.000000099974423629e-01
1.895309885464793354e+01,-5.198509429697469875e-01,6.080748416841643689e-01,8.000000099973477719e-01
1.968206419521131778e+01,-5.142062967616805036e-01,6.128555297671980373e-01,8.000000099972464085e-01
2.041102953577469847e+01,-5.083264943116627688e-01,6.177412008084249839e-01,8.000000099971372736e-01
2.113999487633808272e+01,-5.021988353413463502e-01,6.227329650636991287e-01,8.000000099970193679e-01
2.186896021690146341e+01,-4.958098565882481101e-01,6.278316670135141164e-01,8.000000099968919143e-01
2.259792555746484410e+01,-4.891452908691450996e-01,6.330378349003676908e-01,8.000000099967535805e-01
2.332689089802822835e+01,-4.821900259587157955e-01,6.383516232144300639e-01,8.000000099966028122e-01
2.405585623859160904e+01,-4.749280638609111871e-01,6.437727472886900504e-01,8.000000099964382771e-01
2.478482157915498973e+01,-4.673424812086596769e-01,6.493004090956251417e-01,8.000000099962577549e-01
2.551378691971837398e+01,-4.594153917170502588e-01,6.549332132722879285e-01,8.000000099960592470e-01
2.624275226028175467e+01,-4.511279118408255684e-01,6.606690723436962065e-01,8.000000099958397559e-01
2.697171760084513892e+01,-4.424601310538781029e-01,6.665051000710636719e-01,8.000000099955959509e-01
2.770068294140851961e+01,-4.333910884815455611e-01,6.724374918290171310e-01,8.000000099953238353e-01
2.842964828197190030e+01,-4.238987579807388939e-01,6.784613909239171070e-01,8.000000099950183019e-01
2.915861362253528455e+01,-4.139600441825649346e-01,6.845707398157228063e-01,8.000000099946731336e-01
2.988757896309866524e+01,-4.035507924900939569e-01,6.907581153135053942e-01,8.000000099942804477e-01
3.061654430366204593e+01,-3.926458165611801387e-01,6.970145469982188535e-01,8.000000099938300302e-01
3.134550964422543018e+01,-3.812189474003385703e-01,7.033293184080071647e-01,8.000000099933086695e-01
3.207447498478881442e+01,-3.692431088274529816e-01,7.096897509276541838e-01,8.000000099926987129e-01
3.280344032535219156e+01,-3.566904247705746100e-01,7.160809708853815847e-01,8.000000099919771790e-01
3.353240566591557581e+01,-3.435323645222183031e-01,7.224856611113820160e-01,8.000000099911105389e-01
3.426137100647896006e+01,-3.297399327682857817e-01,7.288837991902756830e-01,8.000000099900522743e-01
3.499033634704233720e+01,-3.152839117956926507e-01,7.352523858817321400e-01,8.000000099887334404e-01
3.571930168760572144e+01,-3.001351637398748107e-01,7.415651687249842361e-01,8.000000099870473447e-01
3.644826702816910569e+01,-2.842650009553480683e-01,7.477923677114988177e-01,8.000000099848207924e-01
3.717723236873248993e+01,-2.676456324653219698e-01,7.539004121188961349e-01,8.000000099817521360e-01
3.790619770929586707e+01,-2.502506938278636905e-01,7.598517001377954605e-01,8.000000099772657247e-01
3.863516304985925132e+01,-2.320558664794930559e-01,7.656043957453654292e-01,8.000000099701088940e-01
3.936412839042263556e+01,-2.130395904966755627e-01,7.711122802887521166e-01,8.000000099569438694e-01
4.009309373098601981e+01,-1.931838715580599108e-01,7.763246792738923707e-01,8.000000099249204855e-01
4.082205907154939695e+01,-1.724751784972879953e-01,7.811864875811869169e-01,8.000000097356895212e-01
4.155102441211277409e+01,-5.658953081846791050e-02,2.946143565953983079e-01,2.999999901839578986e-01
4.227998975267616544e+01,-4.817737267373548016e-02,2.961062897076627287e-01,2.999999900703036460e-01
4.300895509323954258e+01,-3.944395192025169222e-02,2.973956433498674556e-01,2.999999900442809619e-01
4.373792043380292682e+01,-3.039475279078645426e-02,2.984562832685305200e-01,2.999999900327970925e-01
4.446688577436631107e+01,-2.103890027149847922e-02,2.992613551583087617e-01,2.999999900263689567e-01
4.519585111492968821e+01,-1.138951884504222321e-02,2.997837101542607519e-01,2.999999900222921623e-01
4.592481645549307245e+01,-1.464032635315447046e-03,2.999964176788527115e-01,2.999999900195030045e-01
4.665378179605645670e+01,8.715618828873280405e-03,2.998733599353719526e-01,2.999999900174987744e-01
4.738274713661983384e+01,1.912287564102758616e-02,2.993898956825775670e-01,2.999999900160112976e-01
4.811171247718321808e+01,2.972658828213642010e-02,2.985235735382310018e-01,2.999999900148852539e-01
4.884067781774660233e+01,4.049120507873334163e-02,2.972548676131091527e-01,2.999999900140249975e-01
4.956964315830997947e+01,5.137713057703090919e-02,2.955679016092445099e-01,2.999999900133687447e-01
5.029860849887336371e+01,6.234125970355755553e-02,2.934511225848338567e-01,2.999999900128758057e-01
5.102757383943674796e+01,7.333768113095824603e-02,2.908978833437008693e-01,2.999999900125190355e-01
5.175653918000013221e+01,8.431853065585065421e-02,2.879068936225853692e-01,2.999999900122803376e-01
5.248550452056350935e+01,9.523496291018519744e-02,2.844825053439751783e-01,2.999999900121484986e-01
5.321446986112689359e+01,1.060381988439817041e-01,2.806348060971677327e-01,2.999999900121176899e-01
5.394343520169027784e+01,1.166805985724224809e-01,2.763795070624690542e-01,2.999999900121868013e-01
5.467240054225365498e+01,1.271167055168748727e-01,2.717376256353758457e-01,2.999999900123591079e-01
5.540136588281703922e+01,1.373042089115255604e-01,2.667349775015755986e-01,2.999999900126429919e-01
5.613033122338042347e+01,1.472047776630417137e-01,2.614015061949840346e-01,2.999999900130528863e-01
5.685929656394380061e+01,1.567847285411907154e-01,2.557704887285313644e-01,2.999999900136109399e-01
5.758826190450718485e+01,1.660155044991373230e-01,2.498776626161440251e-01,2.999999900143507925e-01
5.831722724507056910e+01,1.748739530078564364e-01,2.437603219734496285e-01,2.999999900153228483e-01
5.904619258563394624e+01,1.833424080267935241e-01,2.374564284851003182e-01,2.999999900166044897e-01
5.977515792619733048e+01,1.914085912199324779e-01,2.310037774976688718e-01,2.999999900183193957e-01
6.050412326676071473e+01,1.990653572593637788e-01,2.244392513612685769e-01,2.999999900206745673e-01
6.123308860732409187e+01,2.063103140232926958e-01,2.177981825958092421e-01,2.999999900240449824e-01
6.196205394788748322e+01,2.131453511576444082e-01,2.111138396633287229e-01,2.999999900291818733e-01
6.269101928845086036e+01,2.195761101864125431e-01,2.044170390601242893e-01,2.999999900378397810e-01
6.341998462901423750e+01,2.256114267406860163e-01,1.977358797922199596e-01,2.999999900552851595e-01
6.414894996957762885e+01,2.312627712683100467e-01,1.910955904515176107e-01,2.999999901078545528e-01
6.487791531014100599e+01,4.348079684740268069e-01,3.391766515277762073e-01,5.514515122747464249e-01
6.560688065070438313e+01,6.439184237841943936e-01,4.747305334045833214e-01,8.000000098970758700e-01
6.633584599126777448e+01,6.561497041561401566e-01,4.576762847857366867e-01,8.000000099496655803e-01
6.706481133183115162e+01,6.675224809128714742e-01,4.409237501239342549e-01,8.000000099671427112e-01
6.779377667239452876e+01,6.780831528647195405e-01,4.245035379857213242e-01,8.000000099758457495e-01
6.852274201295792011e+01,6.878783456568906551e-01,4.084402006977358446e-01,8.000000099810421483e-01
6.925170735352129725e+01,6.969542654436198248e-01,3.927528075712805045e-01,8.000000099844868373e-01
6.998067269408467439e+01,7.053561809742801003e-01,3.774555257781636031e-01,8.000000099869319925e-01
7.070963803464806574e+01,7.131280209498334077e-01,3.625581908027732392e-01,8.000000099887537575e-01
7.143860337521144288e+01,7.203120724539932018e-01,3.480668531493492646e-01,8.000000099901607431e-01
7.216756871577483423e+01,7.269487661652669352e-01,3.339842920809918958e-01,8.000000099912781826e-01


==> trajgsc.csv <==
0.000000000000000000e+00,2.000000000000000000e+03,1.500000000000000000e+03
7.894036905674863824e-01,2.077802706586376644e+03,1.441488465696439562e+03
1.578807381134972765e+00,2.153323664975276188e+03,1.384367615982107964e+03
2.368211071702459147e+00,2.226549868343367507e+03,1.328643783316500048e+03
3.157614762269945530e+00,2.297467980635331514e+03,1.274323160587056691e+03
3.947018452837431912e+00,2.366064318669062231e+03,1.221411788469683415e+03
4.736422143404918295e+00,2.432324832833565324e+03,1.169915541634100691e+03
5.525825833972405121e+00,2.496235086237948963e+03,1.119840113664296496e+03
6.315229524539891059e+00,2.557780232152563258e+03,1.071191000546685700e+03
7.104633215107377886e+00,2.616944989563516174e+03,1.023973482558058436e+03
7.894036905674863824e+00,2.673713616639021893e+03,9.781926043614917035e+02
8.683440596242350651e+00,2.728069881879879176e+03,9.338531530904698457e+02
9.472844286809836589e+00,2.779997032696185215e+03,8.909596341686885808e+02
1.026224797737732430e+01,2.829477761117497266e+03,8.495162445744815614e+02
1.105165166794481024e+01,2.876494166303186830e+03,8.095268432132794487e+02
1.184105535851229618e+01,2.921027713472698906e+03,7.709949180075432196e+02
1.263045904907978212e+01,2.963059188820554937e+03,7.339235492493778565e+02
1.341986273964726983e+01,3.002568649916789127e+03,6.983153686842615571e+02
1.420926643021475577e+01,3.039535371018196656e+03,6.641725137021646788e+02
1.499867012078224349e+01,3.073937782627204797e+03,6.314965759012037552e+02
1.578807381134972765e+01,3.105753404530516036e+03,6.002885431543304549e+02
1.657747750191721536e+01,3.134958771425751365e+03,5.705487341455879005e+02
1.736688119248470130e+01,3.161529350096991948e+03,5.422767241417715240e+02
1.815628488305218724e+01,3.185439446924424828e+03,5.154712605182892275e+02
1.894568857361967318e+01,3.206662104303038632e+03,4.901301662521883031e+02
1.973509226418716267e+01,3.225168984292914956e+03,4.662502292143966542e+02
2.052449595475464861e+01,3.240930237519607999e+03,4.438270746157149347e+02
2.131389964532213099e+01,3.253914354975800052e+03,4.228550173584912386e+02
2.210330333588962048e+01,3.264087999930378828e+03,4.033268902799767375e+02
2.289270702645710642e+01,3.271415816610671754e+03,3.852338432925725442e+02
2.368211071702459236e+01,3.275860211666088162e+03,3.685651071603039668e+02
2.447151440759208185e+01,3.277381103621026796e+03,3.533077140034438912e+02
2.526091809815956424e+01,3.275935634550974555e+03,3.394461644604580215e+02
2.605032178872705018e+01,3.271477837034025015e+03,3.269620285710069538e+02
2.683972547929453967e+01,3.263958248004896177e+03,3.158334636106624771e+02
2.762912916986202561e+01,3.253323459439302951e+03,3.060346269288086205e+02
2.841853286042951154e+01,3.239515593811714552e+03,2.975349547700020594e+02
2.920793655099700104e+01,3.222471690035756183e+03,2.902982683008759182e+02
2.999734024156448697e+01,3.202122983258390832e+03,2.842816544519519653e+02
3.078674393213196936e+01,3.178394059807854319e+03,2.794340499900118289e+02
3.157614762269945530e+01,3.151201867627243246e+03,2.756944298996548355e+02
3.236555131326694834e+01,3.120469605600133036e+03,2.730057053673097585e+02
3.315495500383443073e+01,3.086167195748590530e+03,2.713586926455867570e+02
3.394435869440191311e+01,3.048325961425133755e+03,2.708084961580275376e+02
3.473376238496940260e+01,3.007004633755206669e+03,2.714370961298037628e+02
3.552316607553689209e+01,2.962266900175694445e+03,2.733285712112915462e+02
3.631256976610437448e+01,2.914181753606434086e+03,2.765690168531085646e+02
3.710197345667186397e+01,2.862823855711046690e+03,2.812464329057708028e+02
3.789137714723934636e+01,2.808701735117032058e+03,2.869230934698985038e+02
3.868078083780683585e+01,2.752859758292440347e+03,2.924464202048447419e+02
3.947018452837432534e+01,2.695891916649708492e+03,2.971619324582852073e+02
4.025958821894180062e+01,2.637838234124376413e+03,3.011015466948556423e+02
4.104899190950929722e+01,2.578741404503291960e+03,3.042972952816872976e+02
4.183839560007677960e+01,2.518646904960396114e+03,3.067811766941154588e+02
4.262779929064426199e+01,2.457603097332264497e+03,3.085849838445736282e+02
4.341720298121175148e+01,2.395661312718500540e+03,3.097401100812613777e+02
4.420660667177924097e+01,2.332875914519228445e+03,3.102773330873899340e+02
4.499601036234672335e+01,2.269304334668143838e+03,3.102265777745486730e+02
4.578541405291421285e+01,2.205007077648388986e+03,3.096166602982966083e+02
4.657481774348170234e+01,2.140047686958911527e+03,3.084750165041501759e+02
4.736422143404918472e+01,2.074492669098009173e+03,3.068274193874418643e+02
4.815362512461667421e+01,2.008411370904341084e+03,3.046976914444004478e+02
4.894302881518416370e+01,1.941875807277091099e+03,3.021074190023352344e+02
4.973243250575164609e+01,1.874960437884561998e+03,2.990756766225825913e+02
5.052183619631912848e+01,1.807741893417841311e+03,2.956187703412859946e+02
5.131123988688662507e+01,1.740298654155982831e+03,2.917500087285889094e+02
5.210064357745410035e+01,1.672710685935099036e+03,2.874795104125055900e+02
5.289004726802158984e+01,1.605059040871195066e+03,2.828140557826939698e+02
5.367945095858907933e+01,1.537425432172342653e+03,2.777569890768739356e+02
5.446885464915656172e+01,1.469891793894918919e+03,2.723081750427213592e+02
5.525825833972405121e+01,1.402539837393146854e+03,2.664640120086973525e+02
5.604766203029154070e+01,1.335450616385235435e+03,2.602175006836675948e+02
5.683706572085902309e+01,1.268704111995343055e+03,2.535583655538676169e+02
5.762646941142651258e+01,1.202378847891523719e+03,2.464732235642652540e+02
5.841587310199400207e+01,1.136551543859214462e+03,2.389457930297344319e+02
5.920527679256147735e+01,1.071296814009222999e+03,2.309571345314282951e+02
5.999468048312897395e+01,1.006686913520576923e+03,2.224859149591135008e+02
6.078408417369645633e+01,9.427915355561229944e+02,2.135086858389556994e+02
6.157348786426393872e+01,8.796776579259426398e+02,2.040001675625618418e+02
6.236289155483142821e+01,8.174094373287247208e+02,1.939335319955497425e+02
6.315229524539891059e+01,7.560481476419387263e+02,1.832806770652681507e+02
6.394169893596640009e+01,6.956521577781571750e+02,1.720124881821822100e+02
6.473110262653389668e+01,6.362769440583131200e+02,1.600990826277887891e+02
6.552050631710136486e+01,5.779751318266289672e+02,1.475100342568424594e+02
6.630991000766886145e+01,5.207965610842162505e+02,1.342145769523399963e+02
6.709931369823634384e+01,4.647883711812237379e+02,1.201817862022999037e+02
6.788871738880382622e+01,4.099951000155964493e+02,1.053807389233949436e+02
6.867812107937132282e+01,3.566133978078453310e+02,8.996190258923198257e+01
6.946752476993880521e+01,3.057819111408996946e+02,7.512006984825104894e+01
7.025692846050628759e+01,2.585166023652042213e+02,6.184820352762216089e+01
7.104633215107378419e+01,2.149195955516762240e+02,5.007496547756258565e+01
7.183573584164126657e+01,1.750880727934165009e+02,3.973010506542289733e+01
7.262513953220874896e+01,1.391145652709856506e+02,3.074461198269644768e+01
7.341454322277624556e+01,1.070872378316094142e+02,2.305083808307380622e+01
7.420394691334372794e+01,7.909016464282750292e+01,1.658259203907685730e+01
7.499335060391121033e+01,5.520359416428542687e+01,1.127521035650159575e+01
7.578275429447869271e+01,3.550420224653595369e+01,7.065608000048162474e+00
7.657215798504618931e+01,2.006533262512312277e+01,3.892311580626648837e+00
7.736156167561367170e+01,8.957224445112453637e+00,1.695477749973979487e+00
7.815096536618115408e+01,2.247226738796772150e+00,4.168991520206656309e-01
7.894036905674865068e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> trajpgsc.csv <==
0.000000000000000000e+00,2.000000000000000000e+03,1.500000000000000000e+03
8.035434542353742104e-01,2.079168655051310452e+03,1.440448859329407014e+03
1.607086908470748421e+00,2.155959394587009683e+03,1.382330463228923236e+03
2.410630362706122742e+00,2.230358989449997807e+03,1.325651763843222398e+03
3.214173816941496842e+00,2.302353882660896943e+03,1.270419580533335420e+03
4.017717271176871385e+00,2.371930171556997720e+03,1.216640587393554142e+03
4.821260725412245485e+00,2.439073588511793332e+03,1.164321299617325849e+03
5.624804179647620472e+00,2.503769480090410980e+03,1.113468058581978767e+03
6.428347633882993684e+00,2.566002784478309422e+03,1.064087015504260307e+03
7.231891088118366895e+00,2.625758006999963527e+03,1.016184113497891758e+03
8.035434542353742771e+00,2.683019193520598037e+03,9.697650678401209916e+02
8.838977996589116870e+00,2.737769901496707462e+03,9.248353442259094663e+02
9.642521450824490969e+00,2.789993168409520877e+03,8.814001347550916989e+02
1.044606490505986329e+01,2.839671477278979182e+03,8.394643313586230988e+02
1.124960835929524094e+01,2.886786718913240747e+03,7.990324963236242866e+02
1.205315181353061327e+01,2.931320150499111605e+03,7.601088295218251005e+02
1.285669526776598737e+01,2.973252350080760607e+03,7.226971318803012991e+02
1.366023872200136147e+01,3.012563166405953780e+03,6.868007645547157836e+02
1.446378217623673379e+01,3.049231663538883822e+03,6.524226031706261892e+02
1.526732563047211144e+01,3.083236059543863576e+03,6.195649863840378657e+02
1.607086908470748554e+01,3.114553658431905205e+03,5.882296578734615196e+02
1.687441253894285609e+01,3.143160774428470631e+03,5.584177007061414315e+02
1.767795599317823374e+01,3.169032647461115630e+03,5.301294628129597868e+02
1.848149944741360784e+01,3.192143348574372339e+03,5.033644720495387332e+02
1.928504290164898194e+01,3.212465673748966765e+03,4.781213390019181020e+02
2.008858635588435604e+01,3.229971024324307109e+03,4.543976452962974122e+02
2.089212981011972659e+01,3.244629271885900835e+03,4.321898146704367605e+02
2.169567326435510424e+01,3.256408605068791530e+03,4.114929634283349174e+02
2.249921671859048189e+01,3.265275355226568081e+03,3.923007260878859483e+02
2.330276017282585244e+01,3.271193797300695678e+03,3.746050509864776359e+02
2.410630362706122654e+01,3.274125921469109016e+03,3.583959592539096661e+02
2.490984708129659708e+01,3.274031170221563571e+03,3.436612587875099507e+02
2.571339053553197473e+01,3.270866134359908301e+03,3.303862025196665968e+02
2.651693398976735239e+01,3.264584200003448132e+03,3.185530771392904512e+02
2.732047744400272293e+01,3.255135136934475213e+03,3.081407042101110392e+02
2.812402089823809703e+01,3.242464616485006445e+03,2.991238298778500280e+02
2.892756435247346758e+01,3.226513644588383613e+03,2.914723714281099660e+02
2.973110780670884523e+01,3.207217892578791179e+03,2.851504778897616461e+02
3.053465126094422288e+01,3.184506904890798069e+03,2.801153462423084761e+02
3.133819471517959343e+01,3.158303159280849286e+03,2.763157124162291325e+02
3.214173816941497108e+01,3.128542796611554877e+03,2.737120180593743157e+02
3.294528162365034518e+01,3.095196858806161799e+03,2.722984182409448977e+02
3.374882507788571218e+01,3.058269377462655484e+03,2.721019021923993932e+02
3.455236853212109338e+01,3.017799563186268188e+03,2.731835298350238759e+02
3.535591198635646748e+01,2.973848853999786570e+03,2.756241214003129585e+02
3.615945544059184158e+01,2.926484071415141443e+03,2.795068168027138995e+02
3.696299889482721568e+01,2.875777846638990013e+03,2.849170184763834754e+02
3.776654234906258978e+01,2.821809072551656755e+03,2.919423012412241292e+02
3.857008580329796388e+01,2.765642844717987828e+03,2.993760222828822748e+02
3.937362925753333798e+01,2.708322455675623132e+03,3.059828885674549497e+02
4.017717271176871208e+01,2.649887861955639892e+03,3.117944398140675730e+02
4.098071616600407907e+01,2.590381954639045034e+03,3.168425657618776086e+02
4.178425962023945317e+01,2.529850736452410729e+03,3.211593682435214987e+02
4.258780307447483437e+01,2.468343494386902421e+03,3.247769953252005166e+02
4.339134652871020847e+01,2.405912962893919030e+03,3.277274449910781300e+02
4.419488998294558257e+01,2.342615471643543060e+03,3.300423363322157115e+02
4.499843343718096378e+01,2.278511070745513280e+03,3.317526469733981571e+02
4.580197689141633077e+01,2.213663625308832252e+03,3.328884165868878995e+02
4.660552034565170487e+01,2.148140870368546985e+03,3.334784178367476670e+02
4.740906379988707897e+01,2.082014416679466649e+03,3.335497979780611786e+02
4.821260725412245307e+01,2.015359697831666836e+03,3.331276965644093480e+02
4.901615070835782717e+01,1.948255849753212942e+03,3.322348471963942416e+02
4.981969416259319416e+01,1.880785515084219014e+03,3.308911738048022926e+02
5.062323761682857537e+01,1.813034567233352163e+03,3.291133943628761358e+02
5.142678107106394947e+01,1.745091752172664883e+03,3.269146468634896223e+02
5.223032452529932357e+01,1.677048250074353973e+03,3.243041535534125046e+02
5.303386797953470477e+01,1.608997163485105602e+03,3.212869394878180174e+02
5.383741143377007177e+01,1.541032943474284593e+03,3.178636202400921889e+02
5.464095488800544587e+01,1.473250769587247078e+03,3.140302710081926421e+02
5.544449834224081997e+01,1.405745902962814625e+03,3.097783855209282251e+02
5.624804179647619407e+01,1.338613034175072244e+03,3.050949283822685061e+02
5.705158525071156816e+01,1.271945647926795118e+03,2.999624792747553101e+02
5.785512870494693516e+01,1.205835425563918079e+03,2.943594623340211456e+02
5.865867215918231636e+01,1.140371703644019362e+03,2.882604495522347179e+02
5.946221561341769046e+01,1.075641002831533797e+03,2.816365237084378350e+02
6.026575906765306456e+01,1.011726636700279073e+03,2.744556843216604989e+02
6.106930252188844577e+01,9.487084051362006676e+02,2.666832795386105772e+02
6.187284597612381987e+01,8.866623724402213611e+02,2.582824475746739949e+02
6.267638943035918686e+01,8.256607263093477513e+02,2.492145530600696191e+02
6.347993288459456096e+01,7.657717108525808953e+02,2.394396060649549156e+02
6.428347633882994216e+01,7.070596247571335198e+02,2.289166543422371944e+02
6.508701979306530916e+01,6.495848746164680279e+02,2.176041421302756191e+02
6.589056324730069036e+01,5.934040731352783951e+02,2.054602314659066735e+02
6.669410670153605736e+01,5.385701722625124148e+02,1.924430842184883659e+02
6.749765015577142435e+01,4.851326220853530913e+02,1.785111048908075873e+02
6.830119361000680556e+01,4.331262208835742058e+02,1.636346529009954338e+02
6.910473706424218676e+01,3.825628281432802851e+02,1.478057288171906976e+02
6.990828051847755376e+01,3.334443102463455375e+02,1.310261990208014709e+02
7.071182397271293496e+01,2.857725384087582370e+02,1.132979347276706079e+02
7.151536742694830195e+01,2.405684442482524616e+02,9.564186753506261596e+01
7.231891088118368316e+01,1.990490876949464507e+02,7.927505734872437415e+01
7.312245433541905015e+01,1.614183017161047928e+02,6.440133713182406439e+01
7.392599778965443136e+01,1.276896693470417574e+02,5.103428991939017578e+01
7.472954124388979835e+01,9.787686884880088201e+01,3.918759397218217089e+01
7.553308469812517956e+01,7.199367471312859834e+01,2.887502378166277950e+01
7.633662815236054655e+01,5.005395868159362749e+01,2.011045108911677204e+01
7.714017160659592776e+01,3.207169077913948740e+01,1.290784591920290580e+01
7.794371506083129475e+01,1.806094036233225353e+01,7.281277628201412000e+00
7.874725851506667595e+01,8.035877182567372046e+00,3.244915967220578512e+00
7.955080196930204295e+01,2.010772464503904899e+00,8.130321606308179572e-01
8.035434542353742415e+01,0.000000000000000000e+00,2.123999890338289506e-35


==> trajq0ac.csv <==
0.000000000000000000e+00,2.000000000000000000e+03,1.500000000000000000e+03
8.130764475832220617e-01,2.079912253200095620e+03,1.439621966840947380e+03
1.626152895166444123e+00,2.157034615217759438e+03,1.380450014626347865e+03
2.439229342749666518e+00,2.231368897163089969e+03,1.322485523660043782e+03
3.252305790332888247e+00,2.302916965896785769e+03,1.265729915252434012e+03
4.065382237916110419e+00,2.371680746642790837e+03,1.210184653573326614e+03
4.878458685499333036e+00,2.437662225766665415e+03,1.155851247617988747e+03
5.691535133082554765e+00,2.500863453733025381e+03,1.102731253295157785e+03
6.504611580665776494e+00,2.561286548256696733e+03,1.050826275646618114e+03
7.317688028248998222e+00,2.618933697663700059e+03,1.000137971208841236e+03
8.130764475832220839e+00,2.673807164479813309e+03,9.506680505282392915e+02
8.943840923415443456e+00,2.725909289266292035e+03,9.024182808426960491e+02
9.756917370998666073e+00,2.775242494724374865e+03,8.553904889433324570e+02
1.056999381858188691e+01,2.821809290092521678e+03,8.095865642318816526e+02
1.138307026616510953e+01,2.865612275862932165e+03,7.650084619906457419e+02
1.219614671374833037e+01,2.906654148846830140e+03,7.216582068838080204e+02
1.300922316133155299e+01,2.944937707621320897e+03,6.795378967108886172e+02
1.382229960891477560e+01,2.980465858394421502e+03,6.386497064354153963e+02
1.463537605649799644e+01,3.013241621329115333e+03,5.989958925144526347e+02
1.544845250408122084e+01,3.043268137372209821e+03,5.605787975575458404e+02
1.626152895166444168e+01,3.070548675639311568e+03,5.234008553469539038e+02
1.707460539924766607e+01,3.095086641413656253e+03,4.874645962547957083e+02
1.788768184683088691e+01,3.116885584823841782e+03,4.527726530970346062e+02
1.870075829441410775e+01,3.135949210273963672e+03,4.193277674691265702e+02
1.951383474199733215e+01,3.152281386709400522e+03,3.871327966137760086e+02
2.032691118958055299e+01,3.165886158812776102e+03,3.561907208777005280e+02
2.113998763716377383e+01,3.176767759237751307e+03,3.265046518217430958e+02
2.195306408474699822e+01,3.184930622003560984e+03,2.980778410572623329e+02
2.276614053233021906e+01,3.190379397191096359e+03,2.709136898916892164e+02
2.357921697991343990e+01,3.193118967102289389e+03,2.450157598777118722e+02
2.439229342749666074e+01,3.193154464069267306e+03,2.203877843740428091e+02
2.520536987507988513e+01,3.190491290128939454e+03,1.970336812415148131e+02
2.601844632266310597e+01,3.185135138813369849e+03,1.749575668167831566e+02
2.683152277024632681e+01,3.177092019347623136e+03,1.541637713277537785e+02
2.764459921782955121e+01,3.166368283596307720e+03,1.346568559406866825e+02
2.845767566541277205e+01,3.152970656159636292e+03,1.164416316595944494e+02
2.927075211299599289e+01,3.136906268091906895e+03,9.952318033512273132e+01
3.008382856057921373e+01,3.118182694802942933e+03,8.390687808388864255e+01
3.089690500816244167e+01,3.096807998810160370e+03,6.959842147191768902e+01
3.170998145574566252e+01,3.072790778140707971e+03,5.660385687946708799e+01
3.252305790332888336e+01,3.046140221346101953e+03,4.492961354181202438e+01
3.333613435091210420e+01,3.016866170294880249e+03,3.458254085491378760e+01
3.414921079849533214e+01,2.984979192163440985e+03,2.556995065065873263e+01
3.496228724607854588e+01,2.950490662367097229e+03,1.789966528922042599e+01
3.577536369366177382e+01,2.913412860583284328e+03,1.158007259341658646e+01
3.658844014124499466e+01,2.873759082545485853e+03,6.620188871351590620e+00
3.740151658882821550e+01,2.831543770969070465e+03,3.029731551851422733e+00
3.821459303641143634e+01,2.786782669863877800e+03,8.192033090345752777e-01
3.902766948399466429e+01,2.739493007670570933e+03,-9.999769311866957402e-06
3.984074593157788513e+01,2.689711524732764701e+03,5.958837751467866983e-01
4.065382237916110597e+01,2.637513629188390496e+03,2.654177227533864425e+00
4.146689882674432681e+01,2.582997290581837660e+03,6.233639234056325584e+00
4.227997527432754765e+01,2.526265803821351710e+03,1.139272888982201337e+01
4.309305172191076849e+01,2.467427975961170887e+03,1.818930156533096465e+01
4.390612816949399644e+01,2.406598290046788861e+03,2.668027910417158211e+01
4.471920461707721728e+01,2.343897039069878247e+03,3.692128371733368652e+01
4.553228106466043812e+01,2.279869261483832815e+03,4.789891969437534414e+01
4.634535751224365896e+01,2.215130125791494720e+03,5.831069281571767249e+01
4.715843395982687980e+01,2.149837827918586299e+03,6.790389720415512897e+01
4.797151040741010064e+01,2.084046366908408800e+03,7.669581396307994225e+01
4.878458685499332148e+01,2.017811898223638536e+03,8.470237117080480971e+01
4.959766330257654943e+01,1.951192653139569984e+03,9.193794808008406960e+01
5.041073975015977027e+01,1.884248826724026458e+03,9.841517930852688778e+01
5.122381619774299111e+01,1.817042432986636186e+03,1.041447635862236751e+02
5.203689264532621195e+01,1.749637126739714404e+03,1.091352821316990145e+02
5.284996909290943279e+01,1.682097992854964787e+03,1.133930320411470518e+02
5.366304554049265363e+01,1.614491304874094340e+03,1.169218801403416848e+02
5.447612198807587447e+01,1.546884256264180976e+03,1.197231425182903735e+02
5.528919843565910242e+01,1.479344668908896210e+03,1.217954944128103705e+02
5.610227488324233036e+01,1.411940684593150536e+03,1.231349142553379750e+02
5.691535133082554410e+01,1.344740446171204667e+03,1.237346645420557678e+02
5.772842777840877204e+01,1.277811775720457263e+03,1.235853108486664667e+02
5.854150422599198578e+01,1.211221857214421789e+03,1.226747788401019221e+02
5.935458067357521372e+01,1.145036931073109145e+03,1.209884476526280963e+02
6.016765712115842746e+01,1.079322007380294735e+03,1.185092766549251309e+02
6.098073356874166251e+01,1.014140603645455940e+03,1.152179614262152967e+02
6.179381001632488335e+01,9.495545118142578076e+02,1.110931138998253687e+02
6.260688646390810419e+01,8.856235978951277730e+02,1.061114610553866697e+02
6.341996291149132503e+01,8.224056361767393355e+02,1.002480563142980543e+02
6.423303935907453877e+01,7.599561786616256995e+02,9.347649788179370489e+01
6.504611580665776671e+01,6.983284591179237850e+02,8.576914864040691100e+01
6.585919225424098045e+01,6.375733301147589600e+02,7.709735277257043151e+01
6.667226870182420839e+01,5.777392305923985987e+02,6.743164500588483179e+01
6.748534514940743634e+01,5.191752072641710356e+02,5.717484152134756670e+01
6.829842159699066428e+01,4.627847856891547167e+02,4.744880017226051194e+01
6.911149804457387802e+01,4.091995171306939483e+02,3.891652813557882951e+01
6.992457449215709175e+01,3.585232914030493134e+02,3.149573847009444449e+01
7.073765093974031970e+01,3.108540456209783542e+02,2.510424367349680708e+01
7.155072738732354765e+01,2.662839802930764108e+02,1.966028015265220219e+01
7.236380383490677559e+01,2.248997959560212507e+02,1.508279039210989403e+01
7.317688028248998933e+01,1.867829436944165593e+02,1.129166488361720511e+01
7.398995673007321727e+01,1.520098838174678804e+02,8.207946439298012820e+00
7.480303317765643101e+01,1.206523478703500700e+02,5.753999865081862453e+00
7.561610962523965895e+01,9.277760001191116146e+01,3.853650154632104918e+00
7.642918607282287269e+01,6.844869457026081250e+01,2.432292412353259881e+00
7.724226252040610063e+01,4.772472728239351625e+01,1.416976659213448286e+00
7.805533896798932858e+01,3.066107832924029353e+01,7.364705453096951349e-01
7.886841541557254232e+01,1.730964579470371234e+01,3.213028121279333793e-01
7.968149186315577026e+01,7.719068611178729000e+00,1.037901346849649520e-01
8.049456831073898400e+01,1.934938411868836194e+00,1.804974446025231147e-02
8.130764475832221194e+01,0.000000000000000000e+00,-8.418044990850052566e-34


==> trajq0pac.csv <==
0.000000000000000000e+00,2.000000000000000000e+03,1.500000000000000000e+03
8.298539261180971627e-01,2.081519770193749537e+03,1.438379531702613804e+03
1.659707852236194325e+00,2.160109759397387734e+03,1.377997346368647868e+03
2.489561778354291821e+00,2.235772940637944885e+03,1.318855738407965646e+03
3.319415704472388651e+00,2.308512379747727209e+03,1.260957069961711795e+03
4.149269630590485924e+00,2.378331239770813227e+03,1.204303773937655933e+03
4.979123556708583642e+00,2.445232785652488474e+03,1.148898357229070371e+03
5.808977482826680472e+00,2.509220389234668801e+03,1.094743404131177158e+03
6.638831408944777301e+00,2.570297534582632125e+03,1.041841579970503062e+03
7.468685335062874131e+00,2.628467823670929192e+03,9.901956349639210657e+02
8.298539261180971849e+00,2.683734982459217463e+03,9.398084083257733710e+02
9.128393187299067790e+00,2.736102867391943164e+03,8.906828326432466838e+02
9.958247113417167284e+00,2.785575472359418200e+03,8.428219385421690504e+02
1.078810103953526323e+01,2.832156936161879912e+03,7.962288596676228281e+02
1.161795496565336094e+01,2.875851550522685102e+03,7.509068380062499273e+02
1.244780889177145689e+01,2.916663768701982917e+03,7.068592295799184058e+02
1.327766281788955460e+01,2.954598214768029720e+03,6.640895105435438381e+02
1.410751674400765410e+01,2.989659693589984727e+03,6.226012837233739674e+02
1.493737067012574826e+01,3.021853201623563564e+03,5.823982856360117921e+02
1.576722459624384776e+01,3.051183938569566635e+03,5.434843940329167253e+02
1.659707852236194370e+01,3.077657319995146736e+03,5.058636360201836055e+02
1.742693244848004142e+01,3.101278991019005389e+03,4.695401968091300091e+02
1.825678637459813558e+01,3.122054841174673584e+03,4.345184291597269066e+02
1.908664030071623685e+01,3.139991020581046996e+03,4.008028635863162776e+02
1.991649422683433457e+01,3.155093957566619792e+03,3.683982194035083353e+02
2.074634815295242873e+01,3.167370377913984612e+03,3.373094166998072296e+02
2.157620207907052645e+01,3.176827325914472112e+03,3.075415893375894711e+02
2.240605600518862417e+01,3.183472187450079218e+03,2.791000990907717778e+02
2.323590993130672189e+01,3.187312715351734369e+03,2.519905510461564120e+02
2.406576385742481961e+01,3.188357057320428339e+03,2.262188104113551788e+02
2.489561778354291377e+01,3.186613786741955209e+03,2.017910208917727743e+02
2.572547170966101504e+01,3.182091936778353102e+03,1.787136248218654089e+02
2.655532563577910921e+01,3.174801038181372860e+03,1.569933852623496193e+02
2.738517956189720692e+01,3.164751161347568996e+03,1.366374103059293361e+02
2.821503348801530819e+01,3.151952963223724510e+03,1.176531798702697955e+02
2.904488741413340236e+01,3.136417739778635678e+03,1.000485752994087676e+02
2.987474134025149652e+01,3.118157484887242845e+03,8.383191214478669906e+01
3.070459526636959424e+01,3.097184956631263503e+03,6.901197655611738924e+01
3.153444919248769551e+01,3.073513752214008036e+03,5.559806578223430051e+01
3.236430311860578968e+01,3.047158392925265616e+03,4.360003336507443095e+01
3.319415704472388740e+01,3.018134420887096894e+03,3.302833970881352599e+01
3.402401097084198511e+01,2.986458509678921928e+03,2.389410882414160753e+01
3.485386489696008283e+01,2.952148591401495196e+03,1.620919218875044265e+01
3.568371882307818055e+01,2.915224003322168301e+03,9.986240834072019013e+00
3.651357274919627116e+01,2.875705657986070946e+03,5.238786970818703814e+00
3.734342667531437598e+01,2.833616241630680634e+03,1.981336708490986975e+00
3.817328060143247370e+01,2.788980446975169343e+03,2.294757140703942710e-01
3.900313452755056431e+01,2.741825248068508699e+03,-9.999726213962949680e-06
3.983298845366866914e+01,2.692195376373833824e+03,1.320060367441821869e+00
4.066284237978676686e+01,2.640169645686299191e+03,4.235966634838373324e+00
4.149269630590485747e+01,2.585847218688412795e+03,8.803355257805179690e+00
4.232255023202295519e+01,2.529333016036135632e+03,1.507780117665394215e+01
4.315240415814105290e+01,2.470737992375161411e+03,2.311452372463357463e+01
4.398225808425914352e+01,2.410179399437252869e+03,3.296805880406767386e+01
4.481211201037724834e+01,2.347781028681719363e+03,4.469188449642881267e+01
4.564196593649534606e+01,2.283849129321879445e+03,5.785624409701938475e+01
4.647181986261344377e+01,2.218990321385746483e+03,7.108876807115541396e+01
4.730167378873154149e+01,2.153596298226663293e+03,8.348192984197534372e+01
4.813152771484963921e+01,2.087723921345613689e+03,9.505242625530534895e+01
4.896138164096772982e+01,2.021432711981799685e+03,1.058155839607080964e+02
4.979123556708582754e+01,1.954784811193429505e+03,1.157851176849411985e+02
5.062108949320393236e+01,1.887844901569508238e+03,1.249728795922808473e+02
5.145094341932203008e+01,1.820680086358385779e+03,1.333886049044070603e+02
5.228079734544012069e+01,1.753359722713868905e+03,1.410396601354924258e+02
5.311065127155821841e+01,1.685955207078721060e+03,1.479308013515664868e+02
5.394050519767631613e+01,1.618539712437182061e+03,1.540639506627249773e+02
5.477035912379441385e+01,1.551187879213890028e+03,1.594379995728388906e+02
5.560021304991251156e+01,1.483975463864501080e+03,1.640486477273142896e+02
5.643006697603061639e+01,1.416978951531306393e+03,1.678882849319308548e+02
5.725992090214870700e+01,1.350275141325661707e+03,1.709459230355053307e+02
5.808977482826680472e+01,1.283940714633622292e+03,1.732071824156249988e+02
5.891962875438490244e+01,1.218051798122288346e+03,1.746543354934691195e+02
5.974948268050299305e+01,1.152683533699026839e+03,1.752664071102423691e+02
6.057933660662109077e+01,1.087909667464352424e+03,1.750193289482958505e+02
6.140919053273918848e+01,1.023802168710860315e+03,1.738861427127472723e+02
6.223904445885729331e+01,9.604308883531886067e+02,1.718372447215994612e+02
6.306889838497539102e+01,8.978632639986924460e+02,1.688406630493671514e+02
6.389875231109348874e+01,8.361640764021649375e+02,1.648623575236568684e+02
6.472860623721157936e+01,7.753952595196202537e+02,1.598665326988615618e+02
6.555846016332966997e+01,7.156157639953565877e+02,1.538159543661833197e+02
6.638831408944777479e+01,6.568814718487650453e+02,1.466722610896626122e+02
6.721816801556586540e+01,5.992451584806168512e+02,1.383962635373337093e+02
6.804802194168397023e+01,5.427564969409420428e+02,1.289482258509486030e+02
6.887787586780207505e+01,4.874620986871947821e+02,1.182881248250131279e+02
6.970772979392016566e+01,4.334055847667497119e+02,1.063758841300976599e+02
7.053758372003825627e+01,3.812738130680173754e+02,9.384536523521771301e+01
7.136743764615636110e+01,3.321318549397704487e+02,8.174974038288924305e+01
7.219729157227445171e+01,2.863789973718410238e+02,7.048829655474108336e+01
7.302714549839254232e+01,2.440152403643728576e+02,6.006103375085121598e+01
7.385699942451066136e+01,2.050405839174237030e+02,5.046795197124490073e+01
7.468685335062875197e+01,1.694550280310255062e+02,4.170905121593451526e+01
7.551670727674684258e+01,1.372585727051987021e+02,3.378433148492734261e+01
7.634656120286494740e+01,1.084512179399575160e+02,2.669379277822816121e+01
7.717641512898303802e+01,8.303296373531239283e+01,2.043743509584034967e+01
7.800626905510112863e+01,6.100381009127139720e+01,1.501525843776642155e+01
7.883612298121923345e+01,4.236375700784088849e+01,1.042726280400830774e+01
7.966597690733733828e+01,2.711280448502605722e+01,6.673448194567541236e+00
8.049583083345541468e+01,1.525095252283119152e+01,3.753814609445371264e+00
8.132568475957353371e+01,6.778201121259906259e+00,1.668362048642832107e+00
8.215553868569161011e+01,1.694550280315286317e+00,4.170905121607938471e-01
8.298539261180971494e+01,0.000000000000000000e+00,-2.758256631976940325e-30


==> trajq0wc.csv <==
0.000000000000000000e+00,2.000000000000000000e+03,1.500000000000000000e+03
7.731022074914911668e-01,2.075769284905357836e+03,1.442305568568963054e+03
1.546204414982982334e+00,2.148462629314125934e+03,1.385194120175404805e+03
2.319306622474473389e+00,2.218092069272046501e+03,1.328678817635475980e+03
3.092408829965964667e+00,2.284669995318723977e+03,1.272773093874824553e+03
3.865511037457455945e+00,2.348209167192121186e+03,1.217490659184840752e+03
4.638613244948946779e+00,2.408722729299268394e+03,1.162845508669470291e+03
5.411715452440438057e+00,2.466224226999935581e+03,1.108851929882421928e+03
6.184817659931929335e+00,2.520727623753161424e+03,1.055524510653622201e+03
6.957919867423420612e+00,2.572247319179909027e+03,1.002878147102638650e+03
7.731022074914911890e+00,2.620798168098705446e+03,9.509280518354709102e+02
8.504124282406401392e+00,2.666395500594969690e+03,8.996897623195658298e+02
9.277226489897893558e+00,2.709055143188824786e+03,8.491791494301290868e+02
1.005032869738938572e+01,2.748793441170571441e+03,7.994124261587337514e+02
1.082343090488087611e+01,2.785627282177633788e+03,7.504061564728381200e+02
1.159653311237236650e+01,2.819574121091758116e+03,7.021772643120648354e+02
1.236963531986385867e+01,2.850652006340480057e+03,6.547430427039217875e+02
1.314273752735535084e+01,2.878879607692457739e+03,6.081211629779960504e+02
1.391583973484684122e+01,2.904276245642158756e+03,5.623296840534625289e+02
1.468894194233833161e+01,2.926861922485590185e+03,5.173870617699501508e+02
1.546204414982982378e+01,2.946657355195324271e+03,4.733121582263081564e+02
1.623514635732131595e+01,2.963684010209904500e+03,4.301242510855278738e+02
1.700824856481280278e+01,2.977964140259885880e+03,3.878430427968943945e+02
1.778135077230429673e+01,2.989520823360190207e+03,3.464886696782402851e+02
1.855445297979578712e+01,2.998378004106134995e+03,3.060817107918314264e+02
1.932755518728728106e+01,3.004560537418362856e+03,2.666431965367724501e+02
2.010065739477877145e+01,3.008094234889866584e+03,2.281946168687121315e+02
2.087375960227026184e+01,3.009005913896357924e+03,1.907579290438794146e+02
2.164686180976175223e+01,3.007323449639110549e+03,1.543555647688719716e+02
2.241996401725324262e+01,3.003075830297138964e+03,1.190104366199369679e+02
2.319306622474473301e+01,2.996293215472795964e+03,8.474594357547378820e+01
2.396616843223622695e+01,2.987006998121460128e+03,5.158597548288246770e+01
2.473927063972771734e+01,2.975249870161582294e+03,1.955491625539353606e+01
2.551237284721920773e+01,2.961055891965595947e+03,-1.132235443417107135e+01
2.628547505471070167e+01,2.944460565934642545e+03,-4.102046122796099326e+01
2.705857726220219206e+01,2.925500914360110073e+03,-6.951353522730278200e+01
2.783167946969368245e+01,2.904215561772039564e+03,-9.677521854812795254e+01
2.860478167718517284e+01,2.880644821967593089e+03,-1.227786716739960440e+02
2.937788388467666323e+01,2.854830789901144726e+03,-1.474965840427177000e+02
3.015098609216815717e+01,2.826817438599908655e+03,-1.709011883573171815e+02
3.092408829965964756e+01,2.796650721244038778e+03,-1.929642791721028061e+02
3.169719050715113440e+01,2.764378678516209675e+03,-2.136572363700130666e+02
3.247029271464263189e+01,2.730051551280959757e+03,-2.329510542181001540e+02
3.324339492213412228e+01,2.693721898596430037e+03,-2.508163767636947910e+02
3.401649712962560557e+01,2.655444720988117297e+03,-2.672235404138752983e+02
3.478959933711710306e+01,2.615277588823141741e+03,-2.821426246243509581e+02
3.556270154460859345e+01,2.573280775511369484e+03,-2.955435117092697510e+02
3.633580375210008384e+01,2.529517395123164079e+03,-3.073959568686551620e+02
3.710890595959157423e+01,2.484053543849243852e+03,-3.176696696122381240e+02
3.788200816708306462e+01,2.436958444532535395e+03,-3.263344078334983465e+02
3.865511037457456212e+01,2.388304593271732756e+03,-3.333600858507333555e+02
3.942821258206605251e+01,2.338167906828439754e+03,-3.387168977765583691e+02
4.020131478955754289e+01,2.286627869262124477e+03,-3.423754575955193786e+02
4.097441699704902618e+01,2.233767675868510651e+03,-3.443069573119436768e+02
4.174751920454052367e+01,2.179674372108225270e+03,-3.444833444655058088e+02
4.252062141203201406e+01,2.124438984786756009e+03,-3.428775201873384617e+02
4.329372361952350445e+01,2.068156642290577565e+03,-3.394635587705584499e+02
4.406682582701499484e+01,2.010926680208588095e+03,-3.342169494405432033e+02
4.483992803450648523e+01,1.952852728188896663e+03,-3.271148606168321180e+02
4.561303024199798273e+01,1.894042773420842195e+03,-3.181364264459012361e+02
4.638613244948946601e+01,1.834609195720167008e+03,-3.072630547408633106e+02
4.715923465698096351e+01,1.774668768867964900e+03,-2.944787546839610854e+02
4.793233686447245390e+01,1.714342622654598472e+03,-2.797704817318176538e+02
4.870543907196393718e+01,1.653756160057037960e+03,-2.631284961236324875e+02
4.947854127945543468e+01,1.593047542943513463e+03,-2.450983474093421535e+02
5.025164348694693217e+01,1.532328256942967755e+03,-2.269777542139807167e+02
5.102474569443841546e+01,1.471661441492342192e+03,-2.095157646293403388e+02
5.179784790192990585e+01,1.411099819648739185e+03,-1.927150582782791730e+02
5.257095010942140334e+01,1.350697247794748591e+03,-1.765802251425676275e+02
5.334405231691288662e+01,1.290508552154441531e+03,-1.611178782787651471e+02
5.411715452440438412e+01,1.230589342669517464e+03,-1.463367509238606203e+02
5.489025673189587451e+01,1.170995806108682245e+03,-1.322477742483053760e+02
5.566335893938736490e+01,1.111784481194117006e+03,-1.188641322793978503e+02
5.643646114687885529e+01,1.053012019407444086e+03,-1.062012909965521885e+02
5.720956335437034568e+01,9.947349359186185893e+02,-9.427699928604613433e+01
5.798266556186184317e+01,9.370093556995459494e+02,-8.311126031054097041e+01
5.875576776935332646e+01,8.798907602826972152e+02,-7.272627285226960225e+01
5.952886997684481685e+01,8.234337407617043709e+02,-6.314634326583520618e+01
6.030197218433631434e+01,7.676917624854327187e+02,-5.439776975380939916e+01
6.107507439182779763e+01,7.127169464739733939e+02,-4.650870167966404978e+01
6.184817659931929512e+01,6.585598719140091362e+02,-3.950897748779209451e+01
6.262127880681078551e+01,6.052694032234719543e+02,-3.342994545313469246e+01
6.339438101430226880e+01,5.528925441780629626e+02,-2.830427189680346700e+01
6.416748322179375918e+01,5.014743205390042249e+02,-2.416574166555714953e+01
6.494058542928526379e+01,4.510576915850696196e+02,-2.104905559123364611e+01
6.571368763677673996e+01,4.016834899963843100e+02,-1.898962934991155294e+01
6.648678984426824456e+01,3.533903887123676668e+02,-1.802339767250104785e+01
6.725989205175973495e+01,3.067207288848007352e+02,-1.770999769907151489e+01
6.803299425925121113e+01,2.626826925057636686e+02,-1.722476480322216830e+01
6.880609646674271573e+01,2.218024904376503628e+02,-1.624997091206977018e+01
6.957919867423420612e+01,1.841605538418338028e+02,-1.488231968572744535e+01
7.035230088172569651e+01,1.498319656305938281e+02,-1.321775455815564904e+01
7.112540308921718690e+01,1.188866597856036975e+02,-1.135114944788360170e+01
7.189850529670867729e+01,9.138964219816590173e+01,-9.376041120408846297e+00
7.267160750420016768e+01,6.740122656637659304e+01,-7.384401716781028746e+00
7.344470971169165807e+01,4.697727964576715465e+01,-5.466449254391348767e+00
7.421781191918314846e+01,3.016947094568263310e+01,-3.710493410511818801e+00
7.499091412667465306e+01,1.702552275120656944e+01,-2.202813589974145891e+00
7.576401633416612924e+01,7.589457098780908240e+00,-1.027566125395940944e+00
7.653711854165761963e+01,1.901837021982243803e+00,-2.667174309594945725e-01
7.731022074914912423e+01,0.000000000000000000e+00,0.000000000000000000e+00


==> trajwc.csv <==
0.000000000000000000e+00,2.000000000000000000e+03,1.500000000000000000e+03
7.216756871577483246e-01,2.070778207272439431e+03,1.446075608635418803e+03
1.443351374315496649e+00,2.138779319141845008e+03,1.392562931112486922e+03
2.165027061473244530e+00,2.204006756743493497e+03,1.339480430992157608e+03
2.886702748630993298e+00,2.266464281554491663e+03,1.286846929923784955e+03
3.608378435788741623e+00,2.326156011846443107e+03,1.234681617705889494e+03
4.330054122946489059e+00,2.383086440048197801e+03,1.183004062650374863e+03
5.051729810104238716e+00,2.437260451076658683e+03,1.131834222254374026e+03
5.773405497261986596e+00,2.488683341697697415e+03,1.081192454182969186e+03
6.495081184419734477e+00,2.537360840983572871e+03,1.031099527564914979e+03
7.216756871577483246e+00,2.583299131937958009e+03,9.815766346021540585e+02
7.938432558735231126e+00,2.626504874364636635e+03,9.326454024923074257e+02
8.660108245892978118e+00,2.666985229061339851e+03,8.843279056614361480e+02
9.381783933050728663e+00,2.704747883425897726e+03,8.366466783021284073e+02
1.010345962020847743e+01,2.739801078567996683e+03,7.896247272093407901e+02
1.082513530736622442e+01,2.772153638026402859e+03,7.432855449033498871e+02
1.154681099452397319e+01,2.801814998198427475e+03,6.976531230255760647e+02
1.226848668168172019e+01,2.828795240595851283e+03,6.527519659888615706e+02
1.299016236883946895e+01,2.853105126049369574e+03,6.086071048589321890e+02
1.371183805599721950e+01,2.874756130991930604e+03,5.652441114381404077e+02
1.443351374315496649e+01,2.893760485960157439e+03,5.226891125160782394e+02
1.515518943031271348e+01,2.910131216462250904e+03,4.809688042441335369e+02
1.587686511747046225e+01,2.923882186370502495e+03,4.401104665823973505e+02
1.659854080462821102e+01,2.935028144006612365e+03,4.001419777573565852e+02
1.732021649178595624e+01,2.943584771098527199e+03,3.610918286573543128e+02
1.804189217894370856e+01,2.949568734798268451e+03,3.229891370796514707e+02
1.876356786610145733e+01,2.952997742961250424e+03,2.858636617278751260e+02
1.948524355325920254e+01,2.953890602898689849e+03,2.497458158414164302e+02
2.020691924041695486e+01,2.952267283825763116e+03,2.146666803186908794e+02
2.092859492757470008e+01,2.948148983238959318e+03,1.806580161737694823e+02
2.165027061473244885e+01,2.941558197466342335e+03,1.477522761404043194e+02
2.237194630189019762e+01,2.932518796643862061e+03,1.159826152085411479e+02
2.309362198904794639e+01,2.921056104378990767e+03,8.538289984563544976e+01
2.381529767620569515e+01,2.907196982369350280e+03,5.598771561805179431e+01
2.453697336336344037e+01,2.890969920247946447e+03,2.783237288609006299e+01
2.525864905052118914e+01,2.872405130927416849e+03,9.529101992921581443e-01
2.598032473767893791e+01,2.851534651712364848e+03,-2.461390503380583894e+01
2.670200042483668312e+01,2.828392451440266086e+03,-4.883057908583330686e+01
2.742367611199443900e+01,2.803014543896267242e+03,-7.165889820995448645e+01
2.814535179915218421e+01,2.775439107723807865e+03,-9.305993931941549135e+01
2.886702748630993298e+01,2.745706613019536235e+03,-1.129940857468251210e+02
2.958870317346768175e+01,2.713859954755201670e+03,-1.314210488682426217e+02
3.031037886062542697e+01,2.679944593108616118e+03,-1.482998964693483117e+02
3.103205454778317574e+01,2.644008700707337539e+03,-1.635890888292775571e+02
3.175373023494092450e+01,2.606103316689323492e+03,-1.772465236010578167e+02
3.247540592209867327e+01,2.566282507360626823e+03,-1.892295906743657952e+02
3.319708160925642204e+01,2.524603533077393877e+03,-1.994952383141139194e+02
3.391875729641417081e+01,2.481127020793783231e+03,-2.080000519738382536e+02
3.464043298357191247e+01,2.435917141494654061e+03,-2.147003472814863017e+02
3.536210867072966835e+01,2.389041791467826897e+03,-2.195522787810980390e+02
3.608378435788741712e+01,2.340572776061818786e+03,-2.225119660795350569e+02
3.680546004504516588e+01,2.290585994218199630e+03,-2.235356390835030140e+02
3.752713573220291465e+01,2.239161621661939080e+03,-2.225798040073193533e+02
3.824881141936066342e+01,2.186384290178962601e+03,-2.196014317728294145e+02
3.897048710651840508e+01,2.132343259911498080e+03,-2.145581702942431832e+02
3.969216279367615385e+01,2.077132581066552120e+03,-2.074085819254726459e+02
4.041383848083390973e+01,2.020851240874021642e+03,-1.981124070278149247e+02
4.113551416799165139e+01,1.963603291067946202e+03,-1.866308541738316933e+02
4.185718985514940016e+01,1.905748553070290882e+03,-1.742315942618147915e+02
4.257886554230714893e+01,1.847615716332324155e+03,-1.621964483311752190e+02
4.330054122946489770e+01,1.789250034141750348e+03,-1.505162630220954725e+02
4.402221691662263936e+01,1.730698556480629804e+03,-1.391830118933329743e+02
4.474389260378039523e+01,1.672010097178623482e+03,-1.281899403685005154e+02
4.546556829093813690e+01,1.613235180544454579e+03,-1.175317140409831893e+02
4.618724397809589277e+01,1.554425965600897143e+03,-1.072045678513658800e+02
4.690891966525364154e+01,1.495636146418063163e+03,-9.720645318272640623e+01
4.763059535241139031e+01,1.436920827551773300e+03,-8.753717949528856934e+01
4.835227103956913908e+01,1.378336374247449839e+03,-7.819854678074960930e+01
4.907394672672688074e+01,1.319940237851896427e+03,-6.919446489862589544e+01
4.979562241388463661e+01,1.261790757757891242e+03,-6.053105580120936224e+01
5.051729810104237828e+01,1.203946942147431173e+03,-5.221673479284370956e+01
5.123897378820012705e+01,1.146468230743221511e+03,-4.426226732429050514e+01
5.196064947535787582e+01,1.089414243659860631e+03,-3.668079839869932357e+01
5.268232516251562458e+01,1.032844521197831000e+03,-2.948785244711000075e+01
5.340400084967336625e+01,9.768182599806054895e+02,-2.270130248260185724e+01
5.412567653683112212e+01,9.213940511455327851e+02,-1.634130840808787966e+01
5.484735222398887799e+01,8.666296263292385902e+02,-1.043022546376240989e+01
5.556902791114661966e+01,8.125816169287169259e+02,-4.992484879448293000e+00
5.629070359830436843e+01,7.593053315865629429e+02,-5.444976892548903519e-02
5.701237928546211720e+01,7.068545560836031427e+02,4.355749897960004446e+00
5.773405497261986596e+01,6.552813788844068768e+02,8.208398832592445515e+00
5.845573065977760763e+01,6.046360445424537602e+02,1.147238973295570297e+01
5.917740634693536350e+01,5.549668361069637967e+02,1.411542353928710014e+01
5.989908203409310516e+01,5.063199866525233119e+02,1.610421197988694786e+01
6.062075772125085393e+01,4.587396191340048404e+02,1.740467810356840417e+01
6.134243340840860270e+01,4.122677129953825101e+02,1.798215100428529212e+01
6.206410909556635147e+01,3.669440953568418422e+02,1.780155155343068429e+01
6.278578478272410734e+01,3.228064541781584467e+02,1.682756661539674781e+01
6.350746046988184901e+01,2.798903705413659964e+02,1.502480988682235541e+01
6.422913615703960488e+01,2.382293670950961371e+02,1.235796813250013670e+01
6.495081184419734655e+01,1.984011523598686040e+02,9.217987820887795891e+00
6.567248753135510242e+01,1.615475694453034805e+02,6.390082575804099108e+00
6.639416321851284408e+01,1.282884263542260328e+02,4.207766006902322609e+00
6.711583890567058575e+01,9.870042477750826038e+01,2.585340924229501347e+00
6.783751459282834162e+01,7.285610002556998666e+01,1.438336533499809722e+00
6.855919027998608328e+01,5.082404131400180347e+01,6.836739366521060735e-01
6.928086596714382495e+01,3.266911428881233803e+01,2.398014183534641353e-01
7.000254165430158082e+01,1.845268255746568897e+01,2.680228141678761902e-02
7.072421734145933669e+01,8.232825616750110598e+00,-3.352196112060169819e-02
7.144589302861707836e+01,2.064551130059894213e+00,-1.759027245259203384e-02
7.216756871577483423e+01,0.000000000000000000e+00,0.000000000000000000e+00

